Concurrent Data Structures Made Easy (Extended Version)

Design of an efficient thread-safe concurrent data structure is a balancing act between its implementation complexity and performance. Lock-based concurrent data structures, which are relatively easy to derive from their sequential counterparts and to prove thread-safe, suffer from poor throughput under even light multi-threaded workload. At the same time, lock-free concurrent structures allow for high throughput, but are notoriously difficult to get right and require careful reasoning to formally establish their correctness. We explore a solution to this conundrum based on batch parallelism, an approach for designing concurrent data structures via a simple insight: efficiently processing a batch of a priori known operations in parallel is easier than optimising performance for a stream of arbitrary asynchronous requests. Alas, batch-parallel structures have not seen wide practical adoption due to (i) the inconvenience of having to structure multi-threaded programs to explicitly group operations and (ii) the lack of a systematic methodology to implement batch-parallel structures as simply as lock-based ones. We present OBatcher-an OCaml library that streamlines the design, implementation, and usage of batch-parallel structures. It solves the first challenge (how to use) by suggesting a new lightweight implicit batching design that is built on top of generic asynchronous programming mechanisms. The second challenge (how to implement) is addressed by identifying a family of strategies for converting common sequential structures into efficient batch-parallel ones. We showcase OBatcher with a diverse set of benchmarks. Our evaluation of all the implementations on large asynchronous workloads shows that (a) they consistently outperform the corresponding coarse-grained lock-based implementations and that (b) their throughput scales reasonably with the number of processors.

==> data/aws/avl_50_50_results.csv <==
domains,avltree-sequential,avltree-sequential-throughput,avltree-sequential-sd,avltree-batched,avltree-batched-throughput,avltree-batched-sd,avltree-coarse-grained,avltree-coarse-grained-throughput,avltree-coarse-grained-sd
1,1.12364,889964.7573956072,0,3.98103,251191.2746198848,0.11107,3.15464,316993.381178201,0.03272
2,1.12364,889964.7573956072,0,2.81591,355124.98623890674,0.22966,3.91002,255753.16750297954,0.21489
3,1.12364,889964.7573956072,0,2.13704,467936.9595328118,0.08314,3.60233,277598.1101120664,0.1861
4,1.12364,889964.7573956072,0,1.85726,538427.576106738,0.01243,3.81664,262010.5642659512,0.30158
5,1.12364,889964.7573956072,0,1.61011,621075.5786871705,0.04057,3.74464,267048.367800376,0.17035
6,1.12364,889964.7573956072,0,1.50635,663856.341487702,0.0313,3.72144,268713.18629347783,0.13465
7,1.12364,889964.7573956072,0,1.44693,691118.436966543,0.02051,3.71173,269416.1482650947,0.19158
8,1.12364,889964.7573956072,0,1.40213,713200.6304693572,0.02188,3.65669,273471.3634461767,0.26351


==> data/aws/avl_90_10_results.csv <==
domains,avltree-sequential,avltree-sequential-throughput,avltree-sequential-sd,avltree-batched,avltree-batched-throughput,avltree-batched-sd,avltree-coarse-grained,avltree-coarse-grained-throughput,avltree-coarse-grained-sd
1,1.39663,716009.2508395208,0,3.47706,287599.2936561348,0.12764,3.57962,279359.2615975998,0.03897
2,1.39663,716009.2508395208,0,2.90095,344714.6624381668,0.03641,4.39345,227611.5581149211,0.19243
3,1.39663,716009.2508395208,0,2.08364,479929.3543990325,0.0288,4.16078,240339.55171866814,0.11051
4,1.39663,716009.2508395208,0,1.73971,574808.4450856752,0.04453,4.3049,232293.43306464725,0.16945
5,1.39663,716009.2508395208,0,1.64453,608076.4716970806,0.05298,4.36391,229152.29690804807,0.04195
6,1.39663,716009.2508395208,0,1.52968,653731.499398567,0.01558,4.45064,224686.7866194525,0.01967
7,1.39663,716009.2508395208,0,1.44881,690221.6301654462,0.02243,4.41466,226518.01044701066,0.06504
8,1.39663,716009.2508395208,0,1.4248,701852.8916339135,0.01989,4.33081,230903.6877627973,0.03423


==> data/aws/avl_insert_only_results.csv <==
domains,avltree-sequential,avltree-sequential-throughput,avltree-sequential-sd,avltree-batched,avltree-batched-throughput,avltree-batched-sd,avltree-coarse-grained,avltree-coarse-grained-throughput,avltree-coarse-grained-sd
1,1.51553,659835.1731737412,0,3.33228,300094.8299662694,0.08421,3.71295,269327.6235877133,0.02666
2,1.51553,659835.1731737412,0,2.89528,345389.7377801111,0.12891,4.47434,223496.64978521972,0.18895
3,1.51553,659835.1731737412,0,2.04479,489047.7750771473,0.0361,4.38422,228090.74362144235,0.11225
4,1.51553,659835.1731737412,0,1.78161,561290.0690948075,0.04474,4.52702,220895.86527119385,0.06331
5,1.51553,659835.1731737412,0,1.60005,624980.4693603325,0.03155,4.48048,223190.37246009355,0.12536
6,1.51553,659835.1731737412,0,1.5147,660196.7386281112,0.03235,4.58327,218184.83309951195,0.06854
7,1.51553,659835.1731737412,0,1.43931,694777.3585954381,0.0243,4.59567,217596.12852968118,0.03252
8,1.51553,659835.1731737412,0,1.35963,735494.2153379964,0.01992,4.46068,224181.0665638423,0.07215


==> data/aws/avl_search_only_results.csv <==
domains,avltree-sequential,avltree-sequential-throughput,avltree-sequential-sd,avltree-batched,avltree-batched-throughput,avltree-batched-sd,avltree-coarse-grained,avltree-coarse-grained-throughput,avltree-coarse-grained-sd
1,0.71458,1399423.4375437319,0,6.78194,147450.43453643058,0.0849,2.6143,382511.570975022,0.01743
2,0.71458,1399423.4375437319,0,2.57446,388430.97193197795,0.14555,2.99115,334319.5760827775,0.13114
3,0.71458,1399423.4375437319,0,2.08298,480081.42180913885,0.06189,2.58626,386658.72727413336,0.11996
4,0.71458,1399423.4375437319,0,1.74129,574286.8792676694,0.07533,2.54521,392894.8888303912,0.13365
5,0.71458,1399423.4375437319,0,1.66808,599491.6310968299,0.05429,2.46029,406456.1494783135,0.10601
6,0.71458,1399423.4375437319,0,1.54673,646525.2500436405,0.04502,2.34678,426115.7841808777,0.06164
7,0.71458,1399423.4375437319,0,1.37057,729623.4413419234,0.03968,2.25234,443982.7024339132,0.03838
8,0.71458,1399423.4375437319,0,1.37695,726242.7829623444,0.03596,2.11984,471733.71575213224,0.09362


==> data/aws/btree_50_50_results.csv <==
domains,btree-sequential,btree-sequential-throughput,btree-sequential-sd,btree-batched,btree-batched-throughput,btree-batched-sd,btree-coarse-grained,btree-coarse-grained-throughput,btree-coarse-grained-sd
1,1.20647,828864.3729226587,0,4.69271,213096.48369492256,0.13933,3.19354,313132.1354985377,0.04806
2,1.20647,828864.3729226587,0,3.50778,285080.59228343854,0.15815,3.95495,252847.69718959782,0.13912
3,1.20647,828864.3729226587,0,2.8861,346488.34066733654,0.06975,3.53288,283055.1844387582,0.17418
4,1.20647,828864.3729226587,0,2.49881,400190.4906735606,0.02636,3.74345,267133.2594264649,0.12078
5,1.20647,828864.3729226587,0,2.29453,435819.1002078857,0.06891,3.67087,272414.98609321495,0.13273
6,1.20647,828864.3729226587,0,2.21684,451092.5461467675,0.06362,3.64413,274413.9204693576,0.16433
7,1.20647,828864.3729226587,0,2.17666,459419.47754817014,0.06239,3.66845,272594.69258133543,0.16276
8,1.20647,828864.3729226587,0,2.07942,480903.3288128421,0.07302,3.64692,274203.985829138,0.14202


==> data/aws/btree_90_10_results.csv <==
domains,btree-sequential,btree-sequential-throughput,btree-sequential-sd,btree-batched,btree-batched-throughput,btree-batched-sd,btree-coarse-grained,btree-coarse-grained-throughput,btree-coarse-grained-sd
1,1.3241,755229.9675251114,0,3.69005,270999.0379534153,0.07382,3.48369,287051.94779099175,0.05181
2,1.3241,755229.9675251114,0,3.36123,297510.1376579407,0.27729,4.31213,231903.9546581388,0.11924
3,1.3241,755229.9675251114,0,2.71248,368666.3127470065,0.06476,3.73519,267723.9979760066,0.04881
4,1.3241,755229.9675251114,0,2.50776,398762.24200082937,0.10854,4.04688,247103.94180207964,0.12185
5,1.3241,755229.9675251114,0,2.41936,413332.45155743667,0.11631,4.06161,246207.7845977334,0.094
6,1.3241,755229.9675251114,0,2.39709,417172.488308741,0.0819,3.99744,250160.10246557798,0.02898
7,1.3241,755229.9675251114,0,2.39985,416692.70996103925,0.03793,4.05136,246830.69389044668,0.03675
8,1.3241,755229.9675251114,0,2.33223,428774.177503934,0.03048,4.05803,246424.98946533172,0.08624


==> data/aws/btree_insert_only_results.csv <==
domains,btree-sequential,btree-sequential-throughput,btree-sequential-sd,btree-batched,btree-batched-throughput,btree-batched-sd,btree-coarse-grained,btree-coarse-grained-throughput,btree-coarse-grained-sd
1,1.34552,743207.0872227837,0,3.19746,312748.2439186104,0.0393,3.63045,275447.9472241733,0.04757
2,1.34552,743207.0872227837,0,3.23349,309263.3655895023,0.13793,4.49558,222440.70842916818,0.1431
3,1.34552,743207.0872227837,0,2.58875,386286.817962337,0.05408,3.89373,256823.1490113593,0.04135
4,1.34552,743207.0872227837,0,2.58558,386760.4173918424,0.05861,4.08484,244807.63016421697,0.10062
5,1.34552,743207.0872227837,0,2.44807,408485.0514895407,0.09527,4.23303,236237.39968769415,0.25486
6,1.34552,743207.0872227837,0,2.35908,423894.0603964257,0.10147,4.06575,245957.08048945456,0.13515
7,1.34552,743207.0872227837,0,2.34257,426881.5873164943,0.1285,4.15555,240642.03294389433,0.10656
8,1.34552,743207.0872227837,0,2.39632,417306.5366895907,0.08647,4.24006,235845.71916435147,0.11503


==> data/aws/btree_search_only_results.csv <==
domains,btree-sequential,btree-sequential-throughput,btree-sequential-sd,btree-batched,btree-batched-throughput,btree-batched-sd,btree-coarse-grained,btree-coarse-grained-throughput,btree-coarse-grained-sd
1,1.00751,992545.9796925094,0,5.81471,171977.62227179,0.26789,2.96422,337356.87634521053,0.04421
2,1.00751,992545.9796925094,0,3.67246,272297.04339870275,0.0846,3.78886,263931.63115026685,0.17128
3,1.00751,992545.9796925094,0,2.81,355871.88612099644,0.1857,3.21866,310688.29885728844,0.13372
4,1.00751,992545.9796925094,0,2.41728,413688.1122584062,0.13395,3.18061,314405.0983930755,0.13729
5,1.00751,992545.9796925094,0,2.03503,491393.247273996,0.05268,3.11637,320886.1592172945,0.09645
6,1.00751,992545.9796925094,0,1.86446,536348.3260568744,0.07467,3.04885,327992.52177050366,0.1033
7,1.00751,992545.9796925094,0,1.7742,563634.3140570398,0.12903,2.90222,344563.81666448445,0.01506
8,1.00751,992545.9796925094,0,1.67675,596391.8294319368,0.06924,2.8868,346404.3231259526,0.07408


==> data/aws/datalog_results.csv <==
domains,datalog-sequential,datalog-sequential-throughput,datalog-sequential-sd,datalog-batched,datalog-batched-throughput,datalog-batched-sd,datalog-coarse,datalog-coarse-throughput,datalog-coarse-sd,datalog-non-parallel-batched,datalog-non-parallel-batched-throughput,datalog-non-parallel-batched-sd
1,0.48711,102646.21953973436,0,0.65384,76471.30796525144,0.01003,0.52015,96126.11746611554,0.00435,0.67152,74457.94615201335,0.00496
2,0.48711,102646.21953973436,0,0.45581,109694.82898576162,0.0513,0.6145,81366.96501220504,0.01276,0.56368,88702.81010502414,0.01749
3,0.48711,102646.21953973436,0,0.361,138504.15512465374,0.01318,0.60131,83151.78526882971,0.01918,0.51007,98025.76117003548,0.01729
4,0.48711,102646.21953973436,0,0.35269,141767.5579120474,0.00233,0.58501,85468.62446795781,0.02051,0.4916,101708.7062652563,0.0064
5,0.48711,102646.21953973436,0,0.32551,153605.11197812663,0.00717,0.61108,81822.34731949991,0.02863,0.48467,103162.97687086058,0.00563
6,0.48711,102646.21953973436,0,0.31027,161149.9661585071,0.00607,0.61034,81921.55192187961,0.01322,0.49109,101814.33138528578,0.01385
7,0.48711,102646.21953973436,0,0.31076,160895.86819410478,0.01012,0.61377,81463.7404891083,0.023,0.48728,102610.40879986866,0.00686
8,0.48711,102646.21953973436,0,0.30418,164376.35610493788,0.01211,0.59791,83624.62577979962,0.01051,0.49327,101364.3643440712,0.00683


==> data/aws/rb_50_50_results.csv <==
domains,rbtree-sequential,rbtree-sequential-throughput,rbtree-sequential-sd,rbtree-batched,rbtree-batched-throughput,rbtree-batched-sd,rbtree-coarse-grained,rbtree-coarse-grained-throughput,rbtree-coarse-grained-sd
1,1.1236,889996.44001424,0,3.96852,251983.1070525032,0.06746,3.11633,320890.2779872478,0.01003
2,1.1236,889996.44001424,0,2.64754,377709.11865354254,0.12541,3.69972,270290.7247034911,0.23344
3,1.1236,889996.44001424,0,2.16346,462222.55091381393,0.0533,3.54861,281800.47962441633,0.13968
4,1.1236,889996.44001424,0,1.83958,543602.3440133074,0.05962,3.67539,272079.96974470734,0.09431
5,1.1236,889996.44001424,0,1.63395,612013.8315125922,0.02983,3.62975,275501.06756663683,0.18295
6,1.1236,889996.44001424,0,1.54617,646759.4119663426,0.02485,3.58753,278743.31364476396,0.1886
7,1.1236,889996.44001424,0,1.43298,697846.4458680513,0.01449,3.54465,282115.3005233239,0.23299
8,1.1236,889996.44001424,0,1.42048,703987.384546069,0.01748,3.64343,274466.64269657986,0.22876


==> data/aws/rb_90_10_results.csv <==
domains,rbtree-sequential,rbtree-sequential-throughput,rbtree-sequential-sd,rbtree-batched,rbtree-batched-throughput,rbtree-batched-sd,rbtree-coarse-grained,rbtree-coarse-grained-throughput,rbtree-coarse-grained-sd
1,1.33637,748295.7564147654,0,3.57348,279839.2603288671,0.16036,3.41547,292785.4731559639,0.01202
2,1.33637,748295.7564147654,0,2.98465,335047.66052971035,0.07468,4.12182,242611.27366066448,0.1615
3,1.33637,748295.7564147654,0,2.08784,478963.9052800981,0.0776,4.02541,248421.89988100593,0.1663
4,1.33637,748295.7564147654,0,1.80245,554800.4105523038,0.03131,4.22028,236951.1027704323,0.03754
5,1.33637,748295.7564147654,0,1.60491,623087.8990099133,0.04195,4.17849,239320.90300563123,0.02049
6,1.33637,748295.7564147654,0,1.53079,653257.4683660071,0.066,4.21454,237273.8187322934,0.0427
7,1.33637,748295.7564147654,0,1.45497,687299.3944892334,0.02512,4.17737,239385.06763825088,0.07906
8,1.33637,748295.7564147654,0,1.42576,701380.3164627989,0.01925,4.17854,239318.0393151675,0.14881


==> data/aws/rb_insert_only_results.csv <==
domains,rbtree-sequential,rbtree-sequential-throughput,rbtree-sequential-sd,rbtree-batched,rbtree-batched-throughput,rbtree-batched-sd,rbtree-coarse-grained,rbtree-coarse-grained-throughput,rbtree-coarse-grained-sd
1,1.38803,720445.5235117396,0,3.24586,308084.760279248,0.01234,3.51942,284137.72723914735,0.02834
2,1.38803,720445.5235117396,0,2.80101,357014.07706505863,0.04196,4.3011,232498.66313268698,0.13445
3,1.38803,720445.5235117396,0,2.04328,489409.1852315884,0.02736,3.9887,250708.2508085341,0.10359
4,1.38803,720445.5235117396,0,1.72575,579458.2065768507,0.0406,4.3567,229531.5261551174,0.08636
5,1.38803,720445.5235117396,0,1.53617,650969.6192478697,0.03264,4.33886,230475.28613506773,0.04335
6,1.38803,720445.5235117396,0,1.45766,686031.0360440706,0.01734,4.28818,233199.16607978212,0.03319
7,1.38803,720445.5235117396,0,1.41056,708938.2940108893,0.0175,4.3922,227676.33532170666,0.00928
8,1.38803,720445.5235117396,0,1.38983,719512.4583582166,0.01644,4.36366,229165.425353946,0.02515


==> data/aws/rb_search_only_results.csv <==
domains,rbtree-sequential,rbtree-sequential-throughput,rbtree-sequential-sd,rbtree-batched,rbtree-batched-throughput,rbtree-batched-sd,rbtree-coarse-grained,rbtree-coarse-grained-throughput,rbtree-coarse-grained-sd
1,0.77294,1293761.482133154,0,6.63918,150621.01042598634,0.1512,2.6263,380763.8122072878,0.02514
2,0.77294,1293761.482133154,0,2.67441,373914.2465067062,0.11507,3.02392,330696.579274584,0.18736
3,0.77294,1293761.482133154,0,2.09085,478274.3860152569,0.11726,2.7072,369385.34278959816,0.12361
4,0.77294,1293761.482133154,0,1.85209,539930.56492935,0.06133,2.6179,381985.56094579626,0.08776
5,0.77294,1293761.482133154,0,1.67588,596701.4344702484,0.06846,2.56906,389247.42902073136,0.04821
6,0.77294,1293761.482133154,0,1.52387,656223.9561117418,0.06423,2.50548,399125.11774190975,0.03765
7,0.77294,1293761.482133154,0,1.45245,688491.8585837722,0.02932,2.33249,428726.3825354021,0.03139
8,0.77294,1293761.482133154,0,1.32612,754079.5704762767,0.03063,2.22089,450269.9368271279,0.07836

==> data/aws/skiplist_50_50_results.csv <==
domains,skiplist-sequential,skiplist-sequential-throughput,skiplist-sequential-sd,skiplist-batched,skiplist-batched-throughput,skiplist-batched-sd,skiplist-coarse-grained,skiplist-coarse-grained-throughput,skiplist-coarse-grained-sd,skiplist-fine-grained,skiplist-fine-grained-throughput,skiplist-fine-grained-sd
1,3.19777,312717.92530419637,0,6.08375,164372.30326689951,0.17353,6.07176,164696.8918402572,0.11592,7.96272,125585.22715855889,0.10028
2,3.19777,312717.92530419637,0,3.89835,256518.78358792822,0.30233,6.6309,150809.09077199176,0.28759,4.01915,248808.82773720814,0.19707
3,3.19777,312717.92530419637,0,3.0853,324117.58986160177,0.08856,6.07311,164660.2811,0.23056,2.71099,368868.93717793137,0.10954
4,3.19777,312717.92530419637,0,2.64476,378106.1419561699,0.01835,6.41451,155896.55328310348,0.30663,2.04905,488031.0387740661,0.11165
5,3.19777,312717.92530419637,0,2.47065,404751.7859672556,0.10883,6.0817,164427.70935758096,0.21989,1.64531,607788.1979687718,0.10387
6,3.19777,312717.92530419637,0,2.19728,455108.1336925653,0.06489,6.10948,163680.0513300641,0.13385,1.3714,729181.858,0.10486
7,3.19777,312717.92530419637,0,2.18701,457245.2800855963,0.05741,6.68828,149515.2715,0.43084,1.21455,823350.2120126795,0.07212
8,3.19777,312717.92530419637,0,2.0303,492538.04856425157,0.03355,6.70513,149139.53942727434,0.10541,1.132,883392.2261,0.21638


==> data/aws/skiplist_90_10_results.csv <==
domains,skiplist-sequential,skiplist-sequential-throughput,skiplist-sequential-sd,skiplist-batched,skiplist-batched-throughput,skiplist-batched-sd,skiplist-coarse-grained,skiplist-coarse-grained-throughput,skiplist-coarse-grained-sd,skiplist-fine-grained,skiplist-fine-grained-throughput,skiplist-fine-grained-sd
1,3.39799,294291.62534321763,0,5.09131,196413.10389663957,0.08022,6.3528,157410.90542752802,0.11151,9.3291,107191.47613381784,0.36755
2,3.39799,294291.62534321763,0,4.2576,234874.10747839158,0.54893,7.0978,140888.72608413873,0.31146,5.04557,198193.66295582068,0.23482
3,3.39799,294291.62534321763,0,3.06582,326177.0097396455,0.09153,6.41839,155802.31179470243,0.16595,3.18233,314235.16731451487,0.37495
4,3.39799,294291.62534321763,0,2.64869,377545.12608119485,0.10062,6.45731,154863.2480088458,0.2245,2.52598,395885.95317460946,0.10958
5,3.39799,294291.62534321763,0,2.46797,405191.3110775252,0.04571,6.48426,154219.6025452403,0.08665,1.94669,513692.4728641951,0.27189
6,3.39799,294291.62534321763,0,2.42579,412236.8383083449,0.11965,6.98094,143247.18447658911,0.2059,1.57305,635707.7015988048,0.0792
7,3.39799,294291.62534321763,0,2.19839,454878.3427872216,0.0342,6.87758,145399.98080720252,0.20827,1.43875,695047.7845351868,0.13696
8,3.39799,294291.62534321763,0,2.17236,460328.8589368245,0.03233,7.29003,137173.64674768143,0.28574,1.22095,819034.3584913387,0.07933


==> data/aws/skiplist_insert_only_results.csv <==
domains,skiplist-sequential,skiplist-sequential-throughput,skiplist-sequential-sd,skiplist-batched,skiplist-batched-throughput,skiplist-batched-sd,skiplist-coarse-grained,skiplist-coarse-grained-throughput,skiplist-coarse-grained-sd,skiplist-fine-grained,skiplist-fine-grained-throughput,skiplist-fine-grained-sd
1,3.50697,285146.43695269705,0,4.7421,210877.03759937582,0.35129,6.49034,154075.13319795264,0.09503,9.82738,101756.52106665255,0.29798
2,3.50697,285146.43695269705,0,4.16644,240013.05671028505,0.20229,6.87539,145446.2946829198,0.32212,5.01507,199399.01137970158,0.24568
3,3.50697,285146.43695269705,0,3.02799,330252.0814137431,0.11225,6.76681,147780.12091369493,0.29649,3.3979,294299.42023014213,0.26927
4,3.50697,285146.43695269705,0,2.70802,369273.4913331512,0.09528,6.47964,154329.5615188498,0.24707,2.67052,374458.90687955904,0.15931
5,3.50697,285146.43695269705,0,2.51243,398021.03939214227,0.08349,6.68003,149699.92649733607,0.2084,2.09099,478242.36366505816,0.14094
6,3.50697,285146.43695269705,0,2.26945,440635.3962413801,0.08039,6.5011,153820.12274845794,0.27175,1.89702,527142.5709797472,0.13486
7,3.50697,285146.43695269705,0,2.24974,444495.80840452673,0.06598,7.25666,137804.44446894302,0.06031,1.44563,691739.9334546184,0.08693
8,3.50697,285146.43695269705,0,2.28758,437143.18187779223,0.16515,7.16323,139601.8276671278,0.05845,1.2791,781799.7029,0.14817


==> data/aws/skiplist_search_only_results.csv <==
domains,skiplist-sequential,skiplist-sequential-throughput,skiplist-sequential-sd,skiplist-batched,skiplist-batched-throughput,skiplist-batched-sd,skiplist-coarse-grained,skiplist-coarse-grained-throughput,skiplist-coarse-grained-sd,skiplist-fine-grained,skiplist-fine-grained-throughput,skiplist-fine-grained-sd
1,2.74576,364197.8905658178,0,9.99588,100041.21698139634,0.20434,5.30067,188655.39639328612,0.05688,5.95879,167819.3055972773,0.07425
2,2.74576,364197.8905658178,0,3.82366,261529.5292991532,0.10245,5.74472,174072.88779957945,0.26887,3.14661,317802.3333047311,0.10612
3,2.74576,364197.8905658178,0,2.88144,347048.69787328556,0.06998,5.55349,180066.9488915979,0.22146,2.13726,467888.79219187185,0.12762
4,2.74576,364197.8905658178,0,2.34729,426023.2012235386,0.05042,5.6274,177701.9582755802,0.0666,1.58437,631165.6999312029,0.07741
5,2.74576,364197.8905658178,0,2.14896,465341.37443228345,0.06231,5.71519,174972.31063184253,0.1388,1.26302,791753.0997133853,0.06127
6,2.74576,364197.8905658178,0,1.90584,524703.0180917601,0.03444,5.77522,173153.57683343664,0.2718,1.12081,892211.8824778508,0.12198
7,2.74576,364197.8905658178,0,1.77166,564442.3873655216,0.04726,6.02007,166111.0252870814,0.29609,0.97375,1026957.6379974326,0.09771
8,2.74576,364197.8905658178,0,1.72149,580892.1341396116,0.01623,6.36806,157033.69629055003,0.18353,0.83862,1192435.1911473612,0.10565


==> data/aws/treap_50_50_results.csv <==
domains,treap-sequential,treap-sequential-throughput,treap-sequential-sd,treap-batched,treap-batched-throughput,treap-batched-sd,treap-coarse-grained,treap-coarse-grained-throughput,treap-coarse-grained-sd
1,1.36604,732042.9855641123,0,4.04165,247423.70071629164,0.12669,3.52623,283588.9888067426,0.03116
2,1.36604,732042.9855641123,0,2.99894,333451.152740635,0.2414,4.09089,244445.58519050866,0.12548
3,1.36604,732042.9855641123,0,2.20005,454535.1242017227,0.02979,3.40544,293647.8105619245,0.10173
4,1.36604,732042.9855641123,0,1.87725,532694.1004128379,0.03506,3.42935,291600.44906469155,0.09208
5,1.36604,732042.9855641123,0,1.64334,608516.8011488797,0.0248,3.48873,286637.2576840283,0.08434
6,1.36604,732042.9855641123,0,1.54393,647697.7583180584,0.01273,3.47373,287874.9931629689,0.02898
7,1.36604,732042.9855641123,0,1.52941,653846.9082848942,0.02162,3.40825,293405.70674099616,0.03875
8,1.36604,732042.9855641123,0,1.43513,696800.9866701971,0.02492,3.50124,285613.09707417944,0.02717


==> data/aws/treap_90_10_results.csv <==
domains,treap-sequential,treap-sequential-throughput,treap-sequential-sd,treap-batched,treap-batched-throughput,treap-batched-sd,treap-coarse-grained,treap-coarse-grained-throughput,treap-coarse-grained-sd
1,1.62485,615441.4253623412,0,3.66136,273122.5555531278,0.09779,3.93794,253939.87719467538,0.02524
2,1.62485,615441.4253623412,0,3.14076,318394.2739973764,0.10926,4.5231,221087.30737768344,0.1633
3,1.62485,615441.4253623412,0,2.07949,480887.14059697336,0.08058,3.85809,259195.61233667439,0.17683
4,1.62485,615441.4253623412,0,1.78224,561091.6599335667,0.05878,3.92339,254881.62023148348,0.1269
5,1.62485,615441.4253623412,0,1.68274,594268.8710079989,0.02439,3.79733,263342.92779400264,0.10344
6,1.62485,615441.4253623412,0,1.5778,633793.8902268981,0.03281,3.92583,254723.20502925495,0.08049
7,1.62485,615441.4253623412,0,1.4593,685260.0561913246,0.01433,3.8267,261321.76548984763,0.07849
8,1.62485,615441.4253623412,0,1.4223,703086.5499542995,0.02161,3.83689,260627.7479938179,0.03437


==> data/aws/treap_insert_only_results.csv <==
domains,treap-sequential,treap-sequential-throughput,treap-sequential-sd,treap-batched,treap-batched-throughput,treap-batched-sd,treap-coarse-grained,treap-coarse-grained-throughput,treap-coarse-grained-sd
1,1.66999,598805.9808741369,0,3.32065,301145.85999728966,0.04723,3.92796,254585.07724111242,0.01315
2,1.66999,598805.9808741369,0,3.02156,330954.87099379126,0.20865,4.50632,221910.5611674271,0.17622
3,1.66999,598805.9808741369,0,2.01401,496521.86434029625,0.05252,4.01978,248769.8331749499,0.14028
4,1.66999,598805.9808741369,0,1.79865,555972.5349567732,0.03022,4.01194,249255.97092678354,0.15144
5,1.66999,598805.9808741369,0,1.57984,632975.4911889812,0.05005,3.9393,253852.207244942,0.11426
6,1.66999,598805.9808741369,0,1.4926,669971.8611818304,0.02514,3.95956,252553.31400458637,0.05419
7,1.66999,598805.9808741369,0,1.40535,711566.5136798662,0.0185,3.88177,257614.43877406442,0.06195
8,1.66999,598805.9808741369,0,1.37895,725189.4557453135,0.03239,3.97878,251333.3232800004,0.03274


==> data/aws/treap_search_only_results.csv <==
domains,treap-sequential,treap-sequential-throughput,treap-sequential-sd,treap-batched,treap-batched-throughput,treap-batched-sd,treap-coarse-grained,treap-coarse-grained-throughput,treap-coarse-grained-sd
1,1.03827,963140.6088974929,0,7.15788,139706.16998329115,0.09161,3.03965,328985.2450117612,0.01135
2,1.03827,963140.6088974929,0,2.7936,357961.0538373425,0.07359,3.56675,280367.2811382912,0.17865
3,1.03827,963140.6088974929,0,2.29053,436580.1801329823,0.07044,3.22838,309752.8791530117,0.06341
4,1.03827,963140.6088974929,0,1.9302,518081.0278727593,0.08433,3.04544,328359.7772407271,0.11263
5,1.03827,963140.6088974929,0,1.69244,590862.8961735719,0.05475,3.07111,325615.1684570074,0.05525
6,1.03827,963140.6088974929,0,1.50665,663724.1562406664,0.067,2.94151,339961.4483717546,0.12825
7,1.03827,963140.6088974929,0,1.50942,662506.1281816857,0.04712,2.97055,336637.99633064587,0.0654
8,1.03827,963140.6088974929,0,1.40198,713276.9369035221,0.02445,2.94416,339655.45350796153,0.06365


==> data/aws/veb_50_50_results.csv <==
domains,vebtree-sequential,vebtree-sequential-throughput,vebtree-sequential-sd,vebtree-batched,vebtree-batched-throughput,vebtree-batched-sd,vebtree-coarse-grained,vebtree-coarse-grained-throughput,vebtree-coarse-grained-sd
1,0.6811,734106.5922771986,0,3.15253,158602.7730108833,0.05733,1.66881,299614.69550158497,0.03538
2,0.6811,734106.5922771986,0,1.24137,402780.7986337675,0.05957,1.8626,268441.96284763236,0.06107
3,0.6811,734106.5922771986,0,0.98629,506950.2884547141,0.04546,1.51391,330270.6237491,0.07094
4,0.6811,734106.5922771986,0,0.87007,574666.4061512292,0.02055,1.50283,332705.62871382653,0.04497
5,0.6811,734106.5922771986,0,0.7719,647752.2995206632,0.02243,1.46185,342032.35626090225,0.02708
6,0.6811,734106.5922771986,0,0.73501,680262.853566618,0.0041,1.39918,357352.16340999724,0.06358
7,0.6811,734106.5922771986,0,0.67952,735813.5154226513,0.01054,1.32445,377515.1949865982,0.02354
8,0.6811,734106.5922771986,0,0.67201,744036.5470751923,0.0149,1.30304,383718.0746561886,0.03359


==> data/aws/veb_90_10_results.csv <==
domains,vebtree-sequential,vebtree-sequential-throughput,vebtree-sequential-sd,vebtree-batched,vebtree-batched-throughput,vebtree-batched-sd,vebtree-coarse-grained,vebtree-coarse-grained-throughput,vebtree-coarse-grained-sd
1,1.24901,800634.1022089495,0,6.75181,148108.4331460749,0.03909,3.30362,302698.2522202917,0.01415
2,1.24901,800634.1022089495,0,2.42712,412010.9430106464,0.19434,3.62398,275939.71269157116,0.16267
3,1.24901,800634.1022089495,0,1.95525,511443.549418233,0.06927,3.20784,311736.2461968178,0.14312
4,1.24901,800634.1022089495,0,1.73183,577423.8810968744,0.03597,2.95257,338687.9904625462,0.09293
5,1.24901,800634.1022089495,0,1.54366,647811.0464739645,0.0487,2.8834,346812.790455712,0.03067
6,1.24901,800634.1022089495,0,1.46627,682002.6325301615,0.04055,2.81326,355459.5024988803,0.09468
7,1.24901,800634.1022089495,0,1.40506,711713.3787880945,0.03736,2.74812,363885.12874255853,0.19656
8,1.24901,800634.1022089495,0,1.34114,745634.31110846,0.01325,2.48437,402516.533366608,0.06866


==> data/aws/veb_insert_only_results.csv <==
domains,vebtree-sequential,vebtree-sequential-throughput,vebtree-sequential-sd,vebtree-batched,vebtree-batched-throughput,vebtree-batched-sd,vebtree-coarse-grained,vebtree-coarse-grained-throughput,vebtree-coarse-grained-sd
1,1.28898,775807.2274201306,0,6.68519,149584.3798007237,0.07628,3.37726,296098.0202886363,0.04403
2,1.28898,775807.2274201306,0,2.60052,384538.4769200006,0.15651,3.50776,285082.217711588,0.16246
3,1.28898,775807.2274201306,0,1.99571,501074.80545770674,0.09857,3.08059,324613.14228767867,0.18418
4,1.28898,775807.2274201306,0,1.65657,603656.9538262796,0.06026,3.0165,331510.0281783524,0.09053
5,1.28898,775807.2274201306,0,1.59837,625637.36806872,0.0318,2.89169,345818.5351818487,0.03801
6,1.28898,775807.2274201306,0,1.43457,697072.9905128366,0.02772,2.81001,355870.61967751005,0.09336
7,1.28898,775807.2274201306,0,1.40078,713887.9766986965,0.01705,2.65991,375952.56982379104,0.03526
8,1.28898,775807.2274201306,0,1.36516,732514.8700518621,0.02517,2.51163,398147.8163583012,0.07943


==> data/aws/veb_search_only_results.csv <==
domains,vebtree-sequential,vebtree-sequential-throughput,vebtree-sequential-sd,vebtree-batched,vebtree-batched-throughput,vebtree-batched-sd,vebtree-coarse-grained,vebtree-coarse-grained-throughput,vebtree-coarse-grained-sd
1,0.88187,1133953.9841473233,0,6.50281,153779.6737102883,0.07428,2.78076,359613.9184971015,0.04967
2,0.88187,1133953.9841473233,0,2.54246,393319.855572949,0.05181,3.01802,331343.0659836582,0.19128
3,0.88187,1133953.9841473233,0,2.154,464252.55338904366,0.03883,2.58336,387092.77839712624,0.12123
4,0.88187,1133953.9841473233,0,1.76423,566819.5189969562,0.04055,2.61585,382284.9169486018,0.07233
5,0.88187,1133953.9841473233,0,1.63222,612662.5087304407,0.00924,2.5235,396275.0148603131,0.06541
6,0.88187,1133953.9841473233,0,1.56645,638386.1597880558,0.0354,2.40925,415066.9295423887,0.05362
7,0.88187,1133953.9841473233,0,1.43813,695347.4303435712,0.01495,2.32442,430214.8492957383,0.07003
8,0.88187,1133953.9841473233,0,1.37429,727648.4584767408,0.0479,2.33961,427421.66429447645,0.16325


==> data/aws/xfast_50_50_results.csv <==
domains,xfast-sequential,xfast-sequential-throughput,xfast-sequential-sd,xfast-batched,xfast-batched-throughput,xfast-batched-sd,xfast-coarse-grained,xfast-coarse-grained-throughput,xfast-coarse-grained-sd
1,1.52377,656267.0219258812,0,6.76497,147820.31553724554,0.13353,3.54081,282421.253893883,0.11392
2,1.52377,656267.0219258812,0,2.78442,359141.2215111226,0.13107,3.3058,302498.6387561256,0.10978
3,1.52377,656267.0219258812,0,2.27385,439782.7473228225,0.27302,3.29499,303491.05763598677,0.21063
4,1.52377,656267.0219258812,0,1.92174,520361.7554924183,0.1383,3.15176,317283.0418559789,0.26018
5,1.52377,656267.0219258812,0,1.79257,557858.2705277897,0.15718,3.01932,331200.40273968974,0.09838
6,1.52377,656267.0219258812,0,1.70134,587771.9914890615,0.09195,2.91103,343521.02176892717,0.17224
7,1.52377,656267.0219258812,0,1.53918,649696.59169168,0.06769,2.75808,362571.06392852997,0.07163
8,1.52377,656267.0219258812,0,1.57219,636055.4385920276,0.14326,2.80541,356454.13682848494,0.19361


==> data/aws/xfast_90_10_results.csv <==
domains,xfast-sequential,xfast-sequential-throughput,xfast-sequential-sd,xfast-batched,xfast-batched-throughput,xfast-batched-sd,xfast-coarse-grained,xfast-coarse-grained-throughput,xfast-coarse-grained-sd
1,2.83247,353048.7525022331,0,7.93008,126102.13263926719,0.19236,4.98353,200660.97725909145,0.25082
2,2.83247,353048.7525022331,0,3.25557,307165.8726428859,0.11876,4.88325,204781.65156401985,0.24221
3,2.83247,353048.7525022331,0,2.42083,413081.4637954751,0.15465,4.56199,219202.5848368804,0.17977
4,2.83247,353048.7525022331,0,1.99285,501793.9132398324,0.07583,4.50968,221745.22360788347,0.16282
5,2.83247,353048.7525022331,0,1.9219,520318.4348821479,0.1126,4.43414,225522.87478518946,0.16301
6,2.83247,353048.7525022331,0,1.85788,538247.8954507288,0.12066,4.38283,228163.08184437908,0.22083
7,2.83247,353048.7525022331,0,1.72848,578542.9973155605,0.15837,4.30987,232025.5599356825,0.24234
8,2.83247,353048.7525022331,0,1.6177,618161.5874389566,0.16511,4.13136,242051.04372410054,0.08131


==> data/aws/xfast_insert_only_results.csv <==
domains,xfast-sequential,xfast-sequential-throughput,xfast-sequential-sd,xfast-batched,xfast-batched-throughput,xfast-batched-sd,xfast-coarse-grained,xfast-coarse-grained-throughput,xfast-coarse-grained-sd
1,3.25126,307573.06398134877,0,8.31923,120203.43228880559,0.16178,5.49777,181891.9307282771,0.2167
2,3.25126,307573.06398134877,0,3.70577,269849.45099129196,0.47245,5.45979,183157.22765893926,0.18375
3,3.25126,307573.06398134877,0,2.57388,388518.5012510296,0.19307,5.10595,195849.93977614352,0.19603
4,3.25126,307573.06398134877,0,2.10499,475061.6392476924,0.1147,4.92114,203204.94844690457,0.22565
5,3.25126,307573.06398134877,0,1.85002,540534.6969221955,0.06955,4.95792,201697.48604253397,0.26172
6,3.25126,307573.06398134877,0,1.87044,534633.5621564979,0.14019,4.84753,206290.6263602288,0.2127
7,3.25126,307573.06398134877,0,1.79456,557239.6576319544,0.12127,4.80809,207982.79566314275,0.19428
8,3.25126,307573.06398134877,0,1.60984,621179.744570889,0.07588,4.63417,215788.3720277849,0.25036


==> data/aws/xfast_search_only_results.csv <==
domains,xfast-sequential,xfast-sequential-throughput,xfast-sequential-sd,xfast-batched,xfast-batched-throughput,xfast-batched-sd,xfast-coarse-grained,xfast-coarse-grained-throughput,xfast-coarse-grained-sd
1,0.04572,21872265.966754157,0,5.08007,196847.68123273892,0.07439,1.61254,620139.6554504074,0.26557
2,0.04572,21872265.966754157,0,1.95965,510295.2057765418,0.14294,1.20656,828802.5460814215,0.0581
3,0.04572,21872265.966754157,0,1.82322,548480.1614725596,0.07023,1.03988,961649.4210870486,0.02067
4,0.04572,21872265.966754157,0,1.56004,641009.2048921823,0.08602,0.96326,1038141.3117953616,0.06299
5,0.04572,21872265.966754157,0,1.45565,686978.3258338199,0.0465,0.95072,1051834.3991921912,0.037
6,0.04572,21872265.966754157,0,1.40744,710509.8618768828,0.04217,0.9835,1016776.8174885613,0.05961
7,0.04572,21872265.966754157,0,1.38016,724553.6749362393,0.14257,0.95343,1048844.6975656315,0.05546
8,0.04572,21872265.966754157,0,1.25955,793934.3416299472,0.02418,0.99232,1007739.4388906804,0.10426


==> data/aws/yfast_50_50_results.csv <==
domains,yfast-sequential,yfast-sequential-throughput,yfast-sequential-sd,yfast-batched,yfast-batched-throughput,yfast-batched-sd,yfast-coarse-grained,yfast-coarse-grained-throughput,yfast-coarse-grained-sd
1,2.53688,394184.9831288827,0,8.44333,118436.68315700085,0.02688,5.02983,198813.87641331815,0.08126
2,2.53688,394184.9831288827,0,3.41753,292608.9895333764,0.14853,5.36542,186378.69915123138,0.29716
3,2.53688,394184.9831288827,0,2.82764,353651.80857534904,0.09817,5.07567,197018.32467437797,0.20286
4,2.53688,394184.9831288827,0,2.38937,418520.363108267,0.0429,5.04931,198046.8618484506,0.10808
5,2.53688,394184.9831288827,0,2.17211,460381.8406986755,0.05278,5.0962,196224.63796554296,0.05193
6,2.53688,394184.9831288827,0,1.98611,503496.78517302667,0.03672,5.04119,198365.8620286083,0.07853
7,2.53688,394184.9831288827,0,1.87907,532178.1519581495,0.04374,5.00091,199963.6066235945,0.07701
8,2.53688,394184.9831288827,0,1.76916,565240.000904384,0.04688,5.07115,197193.9303708232,0.12423


==> data/aws/yfast_90_10_results.csv <==
domains,yfast-sequential,yfast-sequential-throughput,yfast-sequential-sd,yfast-batched,yfast-batched-throughput,yfast-batched-sd,yfast-coarse-grained,yfast-coarse-grained-throughput,yfast-coarse-grained-sd
1,3.25932,306812.46394953545,0,9.04225,110591.943376925,0.13752,5.74081,174191.4468515767,0.06613
2,3.25932,306812.46394953545,0,3.84128,260329.89003665445,0.51244,6.01984,166117.37189028278,0.24827
3,3.25932,306812.46394953545,0,2.8574,349968.50283474487,0.08111,5.65057,176973.29649929123,0.25446
4,3.25932,306812.46394953545,0,2.46615,405490.33919266873,0.06885,5.51175,181430.58012427995,0.10884
5,3.25932,306812.46394953545,0,2.29761,435234.8745000239,0.0606,5.59112,178855.04156591167,0.16553
6,3.25932,306812.46394953545,0,2.10116,475927.58285899216,0.06852,5.67598,176181.02953146416,0.13273
7,3.25932,306812.46394953545,0,2.07204,482616.1657110867,0.03505,5.77537,173149.07962606725,0.16735
8,3.25932,306812.46394953545,0,2.0004,499900.0199960008,0.04516,5.82026,171813.63031892045,0.21443


==> data/aws/yfast_insert_only_results.csv <==
domains,yfast-sequential,yfast-sequential-throughput,yfast-sequential-sd,yfast-batched,yfast-batched-throughput,yfast-batched-sd,yfast-coarse-grained,yfast-coarse-grained-throughput,yfast-coarse-grained-sd
1,3.3087,302233.5056064315,0,9.18491,108874.22957873293,0.04929,5.85795,170708.18289674717,0.0701
2,3.3087,302233.5056064315,0,4.30723,232167.77372000105,0.10685,6.17391,161971.91083122365,0.19319
3,3.3087,302233.5056064315,0,2.78578,358965.8910610314,0.11933,5.75376,173799.39378771448,0.22214
4,3.3087,302233.5056064315,0,2.52347,396279.72593294154,0.13235,5.77943,173027.44388287427,0.12252
5,3.3087,302233.5056064315,0,2.36784,422325.8328265423,0.12654,5.71401,175008.44415743058,0.12252
6,3.3087,302233.5056064315,0,2.15224,464632.1971527339,0.05124,5.69931,175459.8363661566,0.11924
7,3.3087,302233.5056064315,0,2.02852,492970.2443160531,0.05724,5.79443,172579.52896143365,0.19027
8,3.3087,302233.5056064315,0,2.03014,492576.8666200361,0.05046,5.78271,172929.3013137439,0.12019


==> data/aws/yfast_search_only_results.csv <==
domains,yfast-sequential,yfast-sequential-throughput,yfast-sequential-sd,yfast-batched,yfast-batched-throughput,yfast-batched-sd,yfast-coarse-grained,yfast-coarse-grained-throughput,yfast-coarse-grained-sd
1,1.71843,581926.5259568327,0,7.72434,129460.89892469777,0.06101,3.97276,251714.17352168265,0.02055
2,1.71843,581926.5259568327,0,3.05782,327030.36803997617,0.02795,4.47603,223412.26488651775,0.20445
3,1.71843,581926.5259568327,0,2.42185,412907.4880772963,0.05964,4.43575,225441.01899340586,0.15392
4,1.71843,581926.5259568327,0,2.09098,478244.6508335804,0.05925,4.54045,220242.48697816295,0.20207
5,1.71843,581926.5259568327,0,1.83655,544499.1968636847,0.05035,4.39579,227490.39421810413,0.09912
6,1.71843,581926.5259568327,0,1.73705,575688.667568579,0.06097,4.30914,232064.86677156,0.14653
7,1.71843,581926.5259568327,0,1.60791,621925.3565187106,0.03557,4.43221,225621.07842363062,0.178
8,1.71843,581926.5259568327,0,1.49267,669940.44229468,0.02093,4.34032,230397.75869060346,0.12123


==> data/aws16/avl_50_50_results.csv <==
domains,avltree-sequential,avltree-sequential-throughput,avltree-sequential-sd,avltree-batched,avltree-batched-throughput,avltree-batched-sd,avltree-coarse-grained,avltree-coarse-grained-throughput,avltree-coarse-grained-sd
1,1.12364,889964.7574,0,3.98103,251191.2746,0.11107,3.15464,316993.3812,0.03272
2,1.12364,889964.7574,0,2.81591,355124.9862,0.22966,3.91002,255753.1675,0.21489
3,1.12364,889964.7574,0,2.13704,467936.9595,0.08314,3.60233,277598.1101,0.1861
4,1.12364,889964.7574,0,1.85726,538427.5761,0.01243,3.81664,262010.5643,0.30158
5,1.12364,889964.7574,0,1.61011,621075.5787,0.04057,3.74464,267048.3678,0.17035
6,1.12364,889964.7574,0,1.50635,663856.3415,0.0313,3.72144,268713.1863,0.13465
7,1.12364,889964.7574,0,1.44693,691118.437,0.02051,3.71173,269416.1483,0.19158
8,1.12364,889964.7574,0,1.40213,713200.6305,0.02188,3.65669,273471.3634,0.26351
9,1.12364,889964.7574,0,1.36678,731646.6439,0.02655,3.64683,274210.7529,0.05254
10,1.12364,889964.7574,0,1.35944,735597.0105,0.03992,3.31067,302053.6629,0.22161
11,1.12364,889964.7574,0,1.33147,751049.5918,0.05131,3.10064,322514.0616,0.20275
12,1.12364,889964.7574,0,1.34622,742820.6385,0.0695,3.25521,307199.8427,0.1518
13,1.12364,889964.7574,0,1.28842,776144.425,0.04002,3.20642,311874.3022,0.07458
14,1.12364,889964.7574,0,1.3665,731796.5606,0.09032,3.17187,315271.4329,0.07929
15,1.12364,889964.7574,0,1.31799,758731.0981,0.05103,3.10429,322134.8521,0.08394
16,1.12364,889964.7574,0,1.31675,759445.6047,0.05416,3.08728,323909.7199,0.10047

==> data/aws16/avl_90_10_results.csv <==
domains,avltree-sequential,avltree-sequential-throughput,avltree-sequential-sd,avltree-batched,avltree-batched-throughput,avltree-batched-sd,avltree-coarse-grained,avltree-coarse-grained-throughput,avltree-coarse-grained-sd
1,0.82126,1217641.1854954583,0,4.41842,226325.2474866581,0.08201,2.62474,380990.117116362,0.01591
2,0.82126,1217641.1854954583,0,2.67164,374301.9269063197,0.08297,3.25948,306797.40326677874,0.01842
3,0.82126,1217641.1854954583,0,2.05314,487058.84644982807,0.05573,2.7763,360191.62194287364,0.11093
4,0.82126,1217641.1854954583,0,1.76085,567907.5446517307,0.05079,2.75247,363310.04515943857,0.11895
5,0.82126,1217641.1854954583,0,1.6474,607017.1178827243,0.0279,2.7043,369781.45915763784,0.11607
6,0.82126,1217641.1854954583,0,1.52637,655149.1447027916,0.02474,2.63266,379843.96010119043,0.05357
7,0.82126,1217641.1854954583,0,1.42598,701272.1076031922,0.03307,2.53721,394133.71380374505,0.0815
8,0.82126,1217641.1854954583,0,1.35466,738192.6092155966,0.05038,2.4525,407747.1967380224,0.07573
9,0.82126,1217641.1854954583,0,1.32907,752405.8176017817,0.01579,2.3379,427734.29145814624,0.06902
10,0.82126,1217641.1854954583,0,1.24878,800781.562805298,0.02623,2.41073,414812.1108543885,0.09468
11,0.82126,1217641.1854954583,0,1.27133,786577.8358097426,0.02473,2.37921,420307.5810878401,0.08042
12,0.82126,1217641.1854954583,0,1.26417,791032.8515943267,0.02071,2.43356,410920.6265717714,0.08021
13,0.82126,1217641.1854954583,0,1.2783,782288.9775483063,0.03441,2.61701,382115.4676520151,0.03924
14,0.82126,1217641.1854954583,0,1.21002,826432.620948414,0.02711,2.56704,389553.72725006234,0.12686
15,0.82126,1217641.1854954583,0,1.23365,810602.6830948811,0.06482,2.56672,389602.29397830693,0.11795
16,0.82126,1217641.1854954583,0,1.17368,852020.9937972871,0.02071,2.63396,379656.4868107336,0.08293


==> data/aws16/avl_insert_only_results.csv <==
domains,avltree-sequential,avltree-sequential-throughput,avltree-sequential-sd,avltree-batched,avltree-batched-throughput,avltree-batched-sd,avltree-coarse-grained,avltree-coarse-grained-throughput,avltree-coarse-grained-sd
1,1.51553,659835.1732,0,3.33228,300094.83,0.08421,3.71295,269327.6236,0.02666
2,1.51553,659835.1732,0,2.89528,345389.7378,0.12891,4.47434,223496.6498,0.18895
3,1.51553,659835.1732,0,2.04479,489047.7751,0.0361,4.38422,228090.7436,0.11225
4,1.51553,659835.1732,0,1.78161,561290.0691,0.04474,4.52702,220895.8653,0.06331
5,1.51553,659835.1732,0,1.60005,624980.4694,0.03155,4.48048,223190.3725,0.12536
6,1.51553,659835.1732,0,1.5147,660196.7386,0.03235,4.58327,218184.8331,0.06854
7,1.51553,659835.1732,0,1.43931,694777.3586,0.0243,4.59567,217596.1285,0.03252
8,1.51553,659835.1732,0,1.35963,735494.2153,0.01992,4.46068,224181.0666,0.07215
9,1.51553,659835.1732,0,1.36748,731272.121,0.01698,3.72521,268441.2422,0.13186
10,1.51553,659835.1732,0,1.38165,723772.3012,0.03745,3.67213,272321.5137,0.10945
11,1.51553,659835.1732,0,1.37306,728300.2928,0.01465,3.74261,267193.2154,0.08761
12,1.51553,659835.1732,0,1.40235,713088.7439,0.06603,3.64676,274216.0164,0.05975
13,1.51553,659835.1732,0,1.4326,698031.551,0.07985,3.63304,275251.5799,0.03332
14,1.51553,659835.1732,0,1.3691,730406.8366,0.03623,3.58005,279325.7077,0.04719
15,1.51553,659835.1732,0,1.46048,684706.3979,0.08004,3.67865,271838.8539,0.02226
16,1.51553,659835.1732,0,1.46856,680939.1513,0.12942,3.54335,282218.8042,0.06496

==> data/aws16/avl_search_only_results.csv <==
domains,avltree-sequential,avltree-sequential-throughput,avltree-sequential-sd,avltree-batched,avltree-batched-throughput,avltree-batched-sd,avltree-coarse-grained,avltree-coarse-grained-throughput,avltree-coarse-grained-sd
1,0.71458,1399423.438,0,6.78194,147450.4345,0.0849,2.6143,382511.571,0.01743
2,0.71458,1399423.438,0,2.57446,388430.9719,0.14555,2.99115,334319.5761,0.13114
3,0.71458,1399423.438,0,2.08298,480081.4218,0.06189,2.58626,386658.7273,0.11996
4,0.71458,1399423.438,0,1.74129,574286.8793,0.07533,2.54521,392894.8888,0.13365
5,0.71458,1399423.438,0,1.66808,599491.6311,0.05429,2.46029,406456.1495,0.10601
6,0.71458,1399423.438,0,1.54673,646525.25,0.04502,2.34678,426115.7842,0.06164
7,0.71458,1399423.438,0,1.37057,729623.4413,0.03968,2.25234,443982.7024,0.03838
8,0.71458,1399423.438,0,1.37695,726242.783,0.03596,2.11984,471733.7158,0.09362
9,0.71458,1399423.438,0,1.31882,758253.5903,0.02251,2.07729,481396.4348,0.0382
10,0.71458,1399423.438,0,1.27427,784763.0408,0.03616,2.2818,438250.504,0.08789
11,0.71458,1399423.438,0,1.23933,806887.5925,0.01897,2.13578,468213.0182,0.05938
12,0.71458,1399423.438,0,1.21182,825205.0635,0.03271,2.06387,484526.6417,0.09553
13,0.71458,1399423.438,0,1.20954,826760.5867,0.03398,2.13169,469111.3623,0.07144
14,0.71458,1399423.438,0,1.21558,822652.5609,0.06492,2.21994,450462.6251,0.06704
15,0.71458,1399423.438,0,1.19464,837072.2561,0.01751,2.3751,421034.9038,0.17269
16,0.71458,1399423.438,0,1.15197,868078.1618,0.054,2.41367,414306.8439,0.16145

==> data/aws16/btree_50_50_results.csv <==
domains,btree-sequential,btree-sequential-throughput,btree-sequential-sd,btree-batched,btree-batched-throughput,btree-batched-sd,btree-coarse-grained,btree-coarse-grained-throughput,btree-coarse-grained-sd
1,1.20647,828864.3729,0,4.69271,213096.4837,0.13933,3.19354,313132.1355,0.04806
2,1.20647,828864.3729,0,3.50778,285080.5923,0.15815,3.95495,252847.6972,0.13912
3,1.20647,828864.3729,0,2.8861,346488.3407,0.06975,3.53288,283055.1844,0.17418
4,1.20647,828864.3729,0,2.49881,400190.4907,0.02636,3.74345,267133.2594,0.12078
5,1.20647,828864.3729,0,2.29453,435819.1002,0.06891,3.67087,272414.9861,0.13273
6,1.20647,828864.3729,0,2.21684,451092.5461,0.06362,3.64413,274413.9205,0.16433
7,1.20647,828864.3729,0,2.17666,459419.4775,0.06239,3.66845,272594.6926,0.16276
8,1.20647,828864.3729,0,2.07942,480903.3288,0.07302,3.64692,274203.9858,0.14202
9,1.20647,828864.3729,0,2.09282,477824.1798,0.05717,3.68181,271605.5418,0.04626
10,1.20647,828864.3729,0,2.08835,478846.9366,0.08174,3.58886,278640.0138,0.1524
11,1.20647,828864.3729,0,2.04207,489699.1778,0.04049,3.73312,267872.4499,0.18694
12,1.20647,828864.3729,0,2.03691,490939.7077,0.05153,3.62959,275513.2122,0.05826
13,1.20647,828864.3729,0,2.06417,484456.2221,0.04398,3.64072,274670.9442,0.16288
14,1.20647,828864.3729,0,2.05758,486007.8344,0.06228,3.63415,275167.5082,0.05864
15,1.20647,828864.3729,0,2.1146,472902.6766,0.08669,3.71121,269453.8978,0.13794
16,1.20647,828864.3729,0,2.01227,496951.2044,0.11285,3.65238,273794.074,0.1479

==> data/aws16/btree_90_10_results.csv <==
domains,btree-sequential,btree-sequential-throughput,btree-sequential-sd,btree-batched,btree-batched-throughput,btree-batched-sd,btree-coarse-grained,btree-coarse-grained-throughput,btree-coarse-grained-sd
1,1.03735,963994.7944281101,0,5.52897,180865.5138298815,0.22349,3.04264,328661.951463203,0.02529
2,1.03735,963994.7944281101,0,3.70223,270107.47576460673,0.11265,3.7268,268326.71460770635,0.14508
3,1.03735,963994.7944281101,0,2.80653,356311.8869208596,0.08962,3.04259,328667.3524858755,0.11038
4,1.03735,963994.7944281101,0,2.47505,404032.24177289347,0.0693,3.2934,303637.5781866764,0.05062
5,1.03735,963994.7944281101,0,2.19411,455765.66352644126,0.08336,3.16992,315465.3745204926,0.08186
6,1.03735,963994.7944281101,0,1.9671,508362.5641807737,0.04832,3.11523,321003.5856100513,0.1476
7,1.03735,963994.7944281101,0,1.95327,511961.9919417182,0.16735,3.11796,320722.5237013945,0.16463
8,1.03735,963994.7944281101,0,1.81478,551030.9789616372,0.09674,3.24223,308429.6919095807,0.11418
9,1.03735,963994.7944281101,0,1.80525,553939.897521119,0.11803,3.29169,303795.31486865407,0.21289
10,1.03735,963994.7944281101,0,1.71776,582153.5022354694,0.11963,3.27131,305687.935414253,0.08065
11,1.03735,963994.7944281101,0,1.67204,598071.816463721,0.09852,3.5982,277916.73614585074,0.17993
12,1.03735,963994.7944281101,0,1.57804,633697.4981622772,0.03383,3.47624,287667.1346052056,0.15454
13,1.03735,963994.7944281101,0,1.59912,625343.9391665416,0.07715,3.50774,285083.84315827285,0.17676
14,1.03735,963994.7944281101,0,1.61119,620659.2642705082,0.0505,3.45205,289682.94201995916,0.02159
15,1.03735,963994.7944281101,0,1.6035,623635.7966947303,0.05581,3.44811,290013.9496709792,0.15769
16,1.03735,963994.7944281101,0,1.5488,645661.1570247934,0.04846,3.41757,292605.56477263087,0.0729


==> data/aws16/btree_insert_only_results.csv <==
domains,btree-sequential,btree-sequential-throughput,btree-sequential-sd,btree-batched,btree-batched-throughput,btree-batched-sd,btree-coarse-grained,btree-coarse-grained-throughput,btree-coarse-grained-sd
1,1.34552,743207.0872,0,3.19746,312748.2439,0.0393,3.63045,275447.9472,0.04757
2,1.34552,743207.0872,0,3.23349,309263.3656,0.13793,4.49558,222440.7084,0.1431
3,1.34552,743207.0872,0,2.58875,386286.818,0.05408,3.89373,256823.149,0.04135
4,1.34552,743207.0872,0,2.58558,386760.4174,0.05861,4.08484,244807.6302,0.10062
5,1.34552,743207.0872,0,2.44807,408485.0515,0.09527,4.23303,236237.3997,0.25486
6,1.34552,743207.0872,0,2.35908,423894.0604,0.10147,4.06575,245957.0805,0.13515
7,1.34552,743207.0872,0,2.34257,426881.5873,0.1285,4.15555,240642.0329,0.10656
8,1.34552,743207.0872,0,2.39632,417306.5367,0.08647,4.24006,235845.7192,0.11503
9,1.34552,743207.0872,0,2.25071,444304.2418,0.07301,3.9336,254220.0529,0.05167
10,1.34552,743207.0872,0,2.40442,415900.7162,0.1392,3.95902,252587.7616,0.04782
11,1.34552,743207.0872,0,2.39736,417125.5047,0.07164,3.88377,257481.7767,0.10533
12,1.34552,743207.0872,0,2.47236,404471.8407,0.17312,4.03298,247955.606,0.09339
13,1.34552,743207.0872,0,2.41468,414133.5498,0.0687,3.9085,255852.6289,0.12272
14,1.34552,743207.0872,0,2.44178,409537.3048,0.0887,4.15183,240857.6459,0.10996
15,1.34552,743207.0872,0,2.42659,412100.9318,0.0958,3.93381,254206.4818,0.09935
16,1.34552,743207.0872,0,2.60861,383345.9199,0.10443,3.80675,262691.2721,0.12266

==> data/aws16/btree_search_only_results.csv <==
domains,btree-sequential,btree-sequential-throughput,btree-sequential-sd,btree-batched,btree-batched-throughput,btree-batched-sd,btree-coarse-grained,btree-coarse-grained-throughput,btree-coarse-grained-sd
1,1.00751,992545.9797,0,5.81471,171977.6223,0.26789,2.96422,337356.8763,0.04421
2,1.00751,992545.9797,0,3.67246,272297.0434,0.0846,3.78886,263931.6312,0.17128
3,1.00751,992545.9797,0,2.81,355871.8861,0.1857,3.21866,310688.2989,0.13372
4,1.00751,992545.9797,0,2.41728,413688.1123,0.13395,3.18061,314405.0984,0.13729
5,1.00751,992545.9797,0,2.03503,491393.2473,0.05268,3.11637,320886.1592,0.09645
6,1.00751,992545.9797,0,1.86446,536348.3261,0.07467,3.04885,327992.5218,0.1033
7,1.00751,992545.9797,0,1.7742,563634.3141,0.12903,2.90222,344563.8167,0.01506
8,1.00751,992545.9797,0,1.67675,596391.8294,0.06924,2.8868,346404.3231,0.07408
9,1.00751,992545.9797,0,1.50572,664134.102,0.06623,2.92456,341931.7778,0.10734
10,1.00751,992545.9797,0,1.5003,666533.36,0.03484,3.24016,308626.7345,0.13393
11,1.00751,992545.9797,0,1.4824,674581.7593,0.03445,3.29935,303090.0026,0.02642
12,1.00751,992545.9797,0,1.43105,698787.6035,0.0412,3.36736,296968.5451,0.07419
13,1.00751,992545.9797,0,1.40251,713007.3939,0.08608,3.31252,301884.9698,0.07864
14,1.00751,992545.9797,0,1.43781,695502.1874,0.07105,3.26492,306286.2183,0.08738
15,1.00751,992545.9797,0,1.36612,732000.1171,0.02042,3.39536,294519.5797,0.08433
16,1.00751,992545.9797,0,1.37355,728040.4791,0.06517,3.31834,301355.497,0.08251

==> data/aws16/datalog_results.csv <==
domains,datalog-sequential,datalog-sequential-throughput,datalog-sequential-sd,datalog-batched,datalog-batched-throughput,datalog-batched-sd,datalog-coarse,datalog-coarse-throughput,datalog-coarse-sd,datalog-non-parallel-batched,datalog-non-parallel-batched-throughput,datalog-non-parallel-batched-sd
1,0.48711,102646.21953973436,0,0.65384,76471.30796525144,0.01003,0.52015,96126.11746611554,0.00435,0.67152,74457.94615201335,0.00496
2,0.48711,102646.21953973436,0,0.45581,109694.82898576162,0.0513,0.6145,81366.96501220504,0.01276,0.56368,88702.81010502414,0.01749
3,0.48711,102646.21953973436,0,0.361,138504.15512465374,0.01318,0.60131,83151.78526882971,0.01918,0.51007,98025.76117003548,0.01729
4,0.48711,102646.21953973436,0,0.35269,141767.5579120474,0.00233,0.58501,85468.62446795781,0.02051,0.4916,101708.7062652563,0.0064
5,0.48711,102646.21953973436,0,0.32551,153605.11197812663,0.00717,0.61108,81822.34731949991,0.02863,0.48467,103162.97687086058,0.00563
6,0.48711,102646.21953973436,0,0.31027,161149.9661585071,0.00607,0.61034,81921.55192187961,0.01322,0.49109,101814.33138528578,0.01385
7,0.48711,102646.21953973436,0,0.31076,160895.86819410478,0.01012,0.61377,81463.7404891083,0.023,0.48728,102610.40879986866,0.00686
8,0.48711,102646.21953973436,0,0.30418,164376.35610493788,0.01211,0.59791,83624.62577979962,0.01051,0.49327,101364.3643440712,0.00683
9,0.48084,103984.6934531237,0,0.29359,170305.52811744268,0.00463,0.58709,85165.8178473488,0.00935,0.48636,102804.50694958467,0.00777
10,0.48084,103984.6934531237,0,0.30007,166627.78684973507,0.00588,0.58286,85783.89321620972,0.01453,0.48771,102519.94012835497,0.00363
11,0.48084,103984.6934531237,0,0.28888,173082.2486845749,0.00883,0.59313,84298.55175088091,0.01941,0.48888,102274.5868106693,0.00956
12,0.48084,103984.6934531237,0,0.29312,170578.60262008733,0.00882,0.58975,84781.6871555744,0.01459,0.49297,101426.0502667505,0.00607
13,0.48084,103984.6934531237,0,0.28622,174690.79728879884,0.00928,0.58251,85835.43630152273,0.00888,0.50116,99768.53699417351,0.00849
14,0.48084,103984.6934531237,0,0.28712,174143.2153803288,0.01139,0.6016,83111.70212765958,0.0243,0.50654,98708.88774825285,0.00755
15,0.48084,103984.6934531237,0,0.28649,174526.16147160457,0.00132,0.58621,85293.66609235598,0.01702,0.50567,98878.71536772995,0.01344
16,0.48084,103984.6934531237,0,0.2847,175623.46329469618,0.00557,0.5995,83402.83569641368,0.00627,0.50505,99000.099000099,0.00802


==> data/aws16/rb_50_50_results.csv <==
domains,rbtree-sequential,rbtree-sequential-throughput,rbtree-sequential-sd,rbtree-batched,rbtree-batched-throughput,rbtree-batched-sd,rbtree-coarse-grained,rbtree-coarse-grained-throughput,rbtree-coarse-grained-sd
1,1.1236,889996.44,0,3.96852,251983.1071,0.06746,3.11633,320890.278,0.01003
2,1.1236,889996.44,0,2.64754,377709.1187,0.12541,3.69972,270290.7247,0.23344
3,1.1236,889996.44,0,2.16346,462222.5509,0.0533,3.54861,281800.4796,0.13968
4,1.1236,889996.44,0,1.83958,543602.344,0.05962,3.67539,272079.9697,0.09431
5,1.1236,889996.44,0,1.63395,612013.8315,0.02983,3.62975,275501.0676,0.18295
6,1.1236,889996.44,0,1.54617,646759.412,0.02485,3.58753,278743.3136,0.1886
7,1.1236,889996.44,0,1.43298,697846.4459,0.01449,3.54465,282115.3005,0.23299
8,1.1236,889996.44,0,1.42048,703987.3845,0.01748,3.64343,274466.6427,0.22876
9,1.1236,889996.44,0,1.38915,719864.6654,0.01485,3.57722,279546.6871,0.15794
10,1.1236,889996.44,0,1.37253,728581.5246,0.02015,3.44249,290487.4088,0.09438
11,1.1236,889996.44,0,1.30161,768279.2849,0.02997,3.14699,317763.9586,0.15017
12,1.1236,889996.44,0,1.33093,751354.3162,0.02637,3.14032,318438.8852,0.10592
13,1.1236,889996.44,0,1.40587,711303.3211,0.07479,3.12616,319881.2601,0.13547
14,1.1236,889996.44,0,1.33328,750030.0012,0.08166,3.03133,329888.2009,0.08357
15,1.1236,889996.44,0,1.35331,738928.9963,0.068,3.07913,324767.0608,0.0368
16,1.1236,889996.44,0,1.3255,754432.2897,0.0693,3.09318,323291.8873,0.0933

==> data/aws16/rb_90_10_results.csv <==
domains,rbtree-sequential,rbtree-sequential-throughput,rbtree-sequential-sd,rbtree-batched,rbtree-batched-throughput,rbtree-batched-sd,rbtree-coarse-grained,rbtree-coarse-grained-throughput,rbtree-coarse-grained-sd
1,0.8499,1176609.0128250383,0,4.2325,236266.98168930892,0.09725,2.71437,368409.61254361045,0.01665
2,0.8499,1176609.0128250383,0,2.71679,368081.44906304864,0.05745,3.12493,320007.1681605668,0.156
3,0.8499,1176609.0128250383,0,2.10628,474770.68575877853,0.07572,2.82984,353376.8693636389,0.11781
4,0.8499,1176609.0128250383,0,1.8211,549118.6645434079,0.04544,2.97822,335771.03101852786,0.10259
5,0.8499,1176609.0128250383,0,1.623,616142.9451632779,0.0363,2.75125,363471.1494775102,0.07305
6,0.8499,1176609.0128250383,0,1.51191,661415.0313180017,0.02826,2.74578,364195.23778307077,0.01943
7,0.8499,1176609.0128250383,0,1.44952,689883.5476571555,0.03948,2.59691,385073.02909996884,0.09611
8,0.8499,1176609.0128250383,0,1.35365,738743.397480885,0.0313,2.62228,381347.52963070304,0.05819
9,0.8499,1176609.0128250383,0,1.30367,767065.2849264,0.03732,2.70644,369489.0705132942,0.06256
10,0.8499,1176609.0128250383,0,1.31399,761040.7993972556,0.04639,2.4362,410475.330432641,0.07407
11,0.8499,1176609.0128250383,0,1.25408,797397.2952283745,0.02854,2.54493,392938.11617608345,0.10058
12,0.8499,1176609.0128250383,0,1.23402,810359.6376071702,0.01149,2.58363,387052.3256038984,0.11321
13,0.8499,1176609.0128250383,0,1.23722,808263.6879455553,0.02851,2.58363,387052.3256038984,0.07665
14,0.8499,1176609.0128250383,0,1.23019,812882.5628561443,0.04515,2.68888,371902.05587456486,0.08464
15,0.8499,1176609.0128250383,0,1.2083,827609.0374906894,0.0079,2.73899,365098.0836001592,0.12472
16,0.8499,1176609.0128250383,0,1.22373,817173.7229617644,0.02227,2.65223,377041.2068334948,0.10818


==> data/aws16/rb_insert_only_results.csv <==
domains,rbtree-sequential,rbtree-sequential-throughput,rbtree-sequential-sd,rbtree-batched,rbtree-batched-throughput,rbtree-batched-sd,rbtree-coarse-grained,rbtree-coarse-grained-throughput,rbtree-coarse-grained-sd
1,1.38803,720445.5235,0,3.24586,308084.7603,0.01234,3.51942,284137.7272,0.02834
2,1.38803,720445.5235,0,2.80101,357014.0771,0.04196,4.3011,232498.6631,0.13445
3,1.38803,720445.5235,0,2.04328,489409.1852,0.02736,3.9887,250708.2508,0.10359
4,1.38803,720445.5235,0,1.72575,579458.2066,0.0406,4.3567,229531.5262,0.08636
5,1.38803,720445.5235,0,1.53617,650969.6192,0.03264,4.33886,230475.2861,0.04335
6,1.38803,720445.5235,0,1.45766,686031.036,0.01734,4.28818,233199.1661,0.03319
7,1.38803,720445.5235,0,1.41056,708938.294,0.0175,4.3922,227676.3353,0.00928
8,1.38803,720445.5235,0,1.38983,719512.4584,0.01644,4.36366,229165.4254,0.02515
9,1.38803,720445.5235,0,1.35086,740269.1619,0.01604,3.80213,263010.4704,0.09429
10,1.38803,720445.5235,0,1.4041,712199.9858,0.03795,3.54698,281929.9799,0.10591
11,1.38803,720445.5235,0,1.38548,721771.516,0.03917,3.55837,281027.5491,0.0457
12,1.38803,720445.5235,0,1.40135,713597.6023,0.06074,3.40373,293795.3363,0.0766
13,1.38803,720445.5235,0,1.35803,736360.7579,0.03767,3.41914,292471.2062,0.06064
14,1.38803,720445.5235,0,1.42468,701912.0083,0.08523,3.54603,282005.5104,0.13184
15,1.38803,720445.5235,0,1.40028,714142.8857,0.13085,3.41775,292590.1543,0.05846
16,1.38803,720445.5235,0,1.43092,698851.0888,0.11021,3.45682,289283.2141,0.05432

==> data/aws16/rb_search_only_results.csv <==
domains,rbtree-sequential,rbtree-sequential-throughput,rbtree-sequential-sd,rbtree-batched,rbtree-batched-throughput,rbtree-batched-sd,rbtree-coarse-grained,rbtree-coarse-grained-throughput,rbtree-coarse-grained-sd
1,0.77294,1293761.482,0,6.63918,150621.0104,0.1512,2.6263,380763.8122,0.02514
2,0.77294,1293761.482,0,2.67441,373914.2465,0.11507,3.02392,330696.5793,0.18736
3,0.77294,1293761.482,0,2.09085,478274.386,0.11726,2.7072,369385.3428,0.12361
4,0.77294,1293761.482,0,1.85209,539930.5649,0.06133,2.6179,381985.5609,0.08776
5,0.77294,1293761.482,0,1.67588,596701.4345,0.06846,2.56906,389247.429,0.04821
6,0.77294,1293761.482,0,1.52387,656223.9561,0.06423,2.50548,399125.1177,0.03765
7,0.77294,1293761.482,0,1.45245,688491.8586,0.02932,2.33249,428726.3825,0.03139
8,0.77294,1293761.482,0,1.32612,754079.5705,0.03063,2.22089,450269.9368,0.07836
9,0.77294,1293761.482,0,1.36817,730903.3234,0.04759,2.31545,431881.4917,0.15205
10,0.77294,1293761.482,0,1.29472,772367.7706,0.02119,2.25508,443443.2481,0.14428
11,0.77294,1293761.482,0,1.25259,798345.8274,0.01643,2.34236,426919.8586,0.08813
12,0.77294,1293761.482,0,1.22528,816139.9843,0.03273,2.31206,432514.7271,0.06113
13,0.77294,1293761.482,0,1.23467,809933.0185,0.0342,2.32307,430464.859,0.07238
14,0.77294,1293761.482,0,1.17053,854313.8578,0.03576,2.26915,440693.6518,0.04381
15,0.77294,1293761.482,0,1.19123,839468.4486,0.04603,2.44578,408867.5187,0.08379
16,0.77294,1293761.482,0,1.15225,867867.2163,0.01204,2.55467,391439.9903,0.1076

==> data/aws16/skiplist_50_50_results.csv <==
domains,skiplist-sequential,skiplist-sequential-throughput,skiplist-sequential-sd,skiplist-batched,skiplist-batched-throughput,skiplist-batched-sd,skiplist-coarse-grained,skiplist-coarse-grained-throughput,skiplist-coarse-grained-sd,skiplist-fine-grained,skiplist-fine-grained-throughput,skiplist-fine-grained-sd
1,3.19777,312717.9253,0,6.08375,164372.3033,0.17353,6.07176,164696.8918,0.11592,7.96272,125585.2272,0.10028
2,3.19777,312717.9253,0,3.89835,256518.7836,0.30233,6.6309,150809.0908,0.28759,4.01915,248808.8277,0.19707
3,3.19777,312717.9253,0,3.0853,324117.5899,0.08856,6.07311,164660.2811,0.23056,2.71099,368868.9372,0.10954
4,3.19777,312717.9253,0,2.64476,378106.142,0.01835,6.41451,155896.5533,0.30663,2.04905,488031.0388,0.11165
5,3.19777,312717.9253,0,2.47065,404751.786,0.10883,6.0817,164427.7094,0.21989,1.64531,607788.198,0.10387
6,3.19777,312717.9253,0,2.19728,455108.1337,0.06489,6.10948,163680.0513,0.13385,1.3714,729181.858,0.10486
7,3.19777,312717.9253,0,2.18701,457245.2801,0.05741,6.68828,149515.2715,0.43084,1.21455,823350.212,0.07212
8,3.19777,312717.9253,0,2.0303,492538.0486,0.03355,6.70513,149139.5394,0.10541,1.132,883392.2261,0.21638
9,3.19777,312717.9253,0,1.96468,508988.741,0.14162,6.55909,152460.174,0.07723,1.01687,983409.875,0.13428
10,3.19777,312717.9253,0,1.85207,539936.395,0.05626,6.55616,152528.309,0.16548,0.88214,1133606.91,0.13833
11,3.19777,312717.9253,0,1.9199,520860.461,0.16866,6.61587,151151.7,0.12192,0.80375,1244167.96,0.11885
12,3.19777,312717.9253,0,1.88842,529543.216,0.0836,6.6611,150125.355,0.24664,0.82767,1208211,0.11589
13,3.19777,312717.9253,0,1.95007,512802.105,0.11896,6.57831,152014.727,0.22611,0.81689,1224155.03,0.09735
14,3.19777,312717.9253,0,1.76696,565943.768,0.03079,6.68675,149549.482,0.26357,0.69401,1440901.43,0.13187
15,3.19777,312717.9253,0,1.85553,538929.578,0.09909,6.62965,150837.525,0.09956,0.62027,1612201.14,0.15889
16,3.19777,312717.9253,0,1.77089,564687.812,0.05325,6.62531,150936.334,0.08924,0.62856,1590938.02,0.11091

==> data/aws16/skiplist_90_10_results.csv <==
domains,skiplist-sequential,skiplist-sequential-throughput,skiplist-sequential-sd,skiplist-batched,skiplist-batched-throughput,skiplist-batched-sd,skiplist-fine-grained,skiplist-fine-grained-throughput,skiplist-fine-grained-sd,skiplist-coarse-grained,skiplist-coarse-grained-throughput,skiplist-coarse-grained-sd
1,2.76405,361787.9560789421,0,6.6281,150872.7991430425,0.06921,6.3224,158167.78438567632,0.02019,5.46585,182954.1608350028,0.05927
2,2.76405,361787.9560789421,0,3.99215,250491.5897448743,0.16289,3.3002,303011.93867038365,0.14593,5.98621,167050.6046396635,0.18388
3,2.76405,361787.9560789421,0,2.8804,347174.0036106097,0.03094,2.2725,440044.00440044,0.06801,5.50962,181500.72055786062,0.17616
4,2.76405,361787.9560789421,0,2.38537,419222.1751761781,0.01672,1.73457,576511.7579573035,0.16864,5.43832,183880.31597993497,0.23604
5,2.76405,361787.9560789421,0,2.1613,462684.4954425577,0.08722,1.49016,671068.8785096903,0.08288,5.64322,177203.79499647365,0.11726
6,2.76405,361787.9560789421,0,1.95671,511061.9355959749,0.0582,1.1612,861178.0916293489,0.08567,5.5723,179459.11024173143,0.13257
7,2.76405,361787.9560789421,0,1.83075,546224.2250443806,0.0498,1.02616,974506.8995088486,0.07522,6.15097,162575.98395049886,0.33726
8,2.76405,361787.9560789421,0,1.75847,568676.1787235495,0.04679,0.87548,1142230.5478137706,0.0638,6.51011,153607.23551522172,0.12784
9,2.76405,361787.9560789421,0,1.65256,605121.7504961998,0.05105,0.76991,1298853.1127014847,0.09105,6.4529,154969.08366780827,0.29726
10,2.76405,361787.9560789421,0,1.6247,615498.2458299993,0.08327,0.7481,1336719.6898810319,0.08487,6.39685,156326.94216684776,0.20684
11,2.76405,361787.9560789421,0,1.51941,658150.2030393376,0.05966,0.70334,1421787.4712088038,0.0921,6.72199,148765.46974928555,0.28679
12,2.76405,361787.9560789421,0,1.51054,662014.9085757411,0.04243,0.62436,1601640.0794413479,0.09451,6.53143,153105.82827956512,0.29291
13,2.76405,361787.9560789421,0,1.49414,669281.32571245,0.09611,0.54368,1839317.245438493,0.1002,6.43091,155498.98847907994,0.21254
14,2.76405,361787.9560789421,0,1.49829,667427.5340554899,0.05599,0.54738,1826884.4312908766,0.07439,6.33007,157976.13612487697,0.11983
15,2.76405,361787.9560789421,0,1.45884,685476.1317210936,0.04759,0.54895,1821659.5318335001,0.1002,6.5979,151563.3762257688,0.32096
16,2.76405,361787.9560789421,0,1.41678,705825.8868702269,0.03094,0.48233,2073269.3384197543,0.07985,6.47327,154481.42901501094,0.09217


==> data/aws16/skiplist_insert_only_results.csv <==
domains,skiplist-sequential,skiplist-sequential-throughput,skiplist-sequential-sd,skiplist-batched,skiplist-batched-throughput,skiplist-batched-sd,skiplist-coarse-grained,skiplist-coarse-grained-throughput,skiplist-coarse-grained-sd,skiplist-fine-grained,skiplist-fine-grained-throughput,skiplist-fine-grained-sd
1,3.50697,285146.437,0,4.7421,210877.0376,0.35129,6.49034,154075.1332,0.09503,9.82738,101756.5211,0.29798
2,3.50697,285146.437,0,4.16644,240013.0567,0.20229,6.87539,145446.2947,0.32212,5.01507,199399.0114,0.24568
3,3.50697,285146.437,0,3.02799,330252.0814,0.11225,6.76681,147780.1209,0.29649,3.3979,294299.4202,0.26927
4,3.50697,285146.437,0,2.70802,369273.4913,0.09528,6.47964,154329.5615,0.24707,2.67052,374458.9069,0.15931
5,3.50697,285146.437,0,2.51243,398021.0394,0.08349,6.68003,149699.9265,0.2084,2.09099,478242.3637,0.14094
6,3.50697,285146.437,0,2.26945,440635.3962,0.08039,6.5011,153820.1227,0.27175,1.89702,527142.571,0.13486
7,3.50697,285146.437,0,2.24974,444495.8084,0.06598,7.25666,137804.4445,0.06031,1.44563,691739.9335,0.08693
8,3.50697,285146.437,0,2.28758,437143.1819,0.16515,7.16323,139601.8277,0.05845,1.2791,781799.7029,0.14817
9,3.50697,285146.437,0,2.14361,466502.77,0.01596,7.19811,138925.36,0.09643,1.29043,774935.49,0.22647
10,3.50697,285146.437,0,2.05566,486461.77,0.03182,6.80677,146912.56,0.08716,1.14229,875434.43,0.12219
11,3.50697,285146.437,0,2.15266,464541.54,0.18025,6.86537,145658.57,0.1084,1.02877,972034.57,0.14876
12,3.50697,285146.437,0,2.24657,445123.01,0.19339,6.93245,144249.15,0.1552,0.95566,1046397.3,0.11362
13,3.50697,285146.437,0,2.158,463392.03,0.05786,6.97825,143302.4,0.25958,0.85666,1167324.3,0.10204
14,3.50697,285146.437,0,2.2361,447207.19,0.15195,6.98722,143118.44,0.16905,0.85693,1166956.5,0.09528
15,3.50697,285146.437,0,2.16533,461823.37,0.09854,6.88399,145264.59,0.12784,0.79089,1264398.3,0.17774
16,3.50697,285146.437,0,2.24705,445027.93,0.08465,6.95163,143851.15,0.11288,0.71073,1407004.1,0.06287

==> data/aws16/skiplist_search_only_results.csv <==
domains,skiplist-sequential,skiplist-sequential-throughput,skiplist-sequential-sd,skiplist-batched,skiplist-batched-throughput,skiplist-batched-sd,skiplist-coarse-grained,skiplist-coarse-grained-throughput,skiplist-coarse-grained-sd,skiplist-fine-grained,skiplist-fine-grained-throughput,skiplist-fine-grained-sd
1,2.74576,364197.8906,0,9.99588,100041.217,0.20434,5.30067,188655.3964,0.05688,5.95879,167819.3056,0.07425
2,2.74576,364197.8906,0,3.82366,261529.5293,0.10245,5.74472,174072.8878,0.26887,3.14661,317802.3333,0.10612
3,2.74576,364197.8906,0,2.88144,347048.6979,0.06998,5.55349,180066.9489,0.22146,2.13726,467888.7922,0.12762
4,2.74576,364197.8906,0,2.34729,426023.2012,0.05042,5.6274,177701.9583,0.0666,1.58437,631165.6999,0.07741
5,2.74576,364197.8906,0,2.14896,465341.3744,0.06231,5.71519,174972.3106,0.1388,1.26302,791753.0997,0.06127
6,2.74576,364197.8906,0,1.90584,524703.0181,0.03444,5.77522,173153.5768,0.2718,1.12081,892211.8825,0.12198
7,2.74576,364197.8906,0,1.77166,564442.3874,0.04726,6.02007,166111.0253,0.29609,0.97375,1026957.638,0.09771
8,2.74576,364197.8906,0,1.72149,580892.1341,0.01623,6.36806,157033.6963,0.18353,0.83862,1192435.191,0.10565
9,2.74576,364197.8906,0,1.63091,613154.619,0.04225,6.27709,159309.489,0.27928,0.76761,1302744.88,0.10784
10,2.74576,364197.8906,0,1.51145,661616.329,0.04118,6.22669,160598.97,0.24014,0.644,1552795.03,0.0648
11,2.74576,364197.8906,0,1.4548,687379.709,0.03563,6.23476,160391.098,0.18224,0.63643,1571264.71,0.04946
12,2.74576,364197.8906,0,1.46951,680498.942,0.05673,6.22934,160530.65,0.17182,0.60636,1649185.3,0.14198
13,2.74576,364197.8906,0,1.40541,711536.135,0.04745,6.31263,158412.579,0.196,0.54261,1842944.29,0.07957
14,2.74576,364197.8906,0,1.40721,710625.99,0.06339,6.27303,159412.596,0.10695,0.46463,2152250.18,0.03691
15,2.74576,364197.8906,0,1.34034,746079.353,0.02079,6.09106,164175.037,0.22227,0.51251,1951181.44,0.11962
16,2.74576,364197.8906,0,1.37608,726701.936,0.03389,6.16591,162182.062,0.19437,0.50435,1982750.07,0.09282

==> data/aws16/treap_50_50_results.csv <==
domains,treap-sequential,treap-sequential-throughput,treap-sequential-sd,treap-batched,treap-batched-throughput,treap-batched-sd,treap-coarse-grained,treap-coarse-grained-throughput,treap-coarse-grained-sd
1,1.36604,732042.9856,0,4.04165,247423.7007,0.12669,3.52623,283588.9888,0.03116
2,1.36604,732042.9856,0,2.99894,333451.1527,0.2414,4.09089,244445.5852,0.12548
3,1.36604,732042.9856,0,2.20005,454535.1242,0.02979,3.40544,293647.8106,0.10173
4,1.36604,732042.9856,0,1.87725,532694.1004,0.03506,3.42935,291600.4491,0.09208
5,1.36604,732042.9856,0,1.64334,608516.8011,0.0248,3.48873,286637.2577,0.08434
6,1.36604,732042.9856,0,1.54393,647697.7583,0.01273,3.47373,287874.9932,0.02898
7,1.36604,732042.9856,0,1.52941,653846.9083,0.02162,3.40825,293405.7067,0.03875
8,1.36604,732042.9856,0,1.43513,696800.9867,0.02492,3.50124,285613.0971,0.02717
9,1.36604,732042.9856,0,1.37567,726918.52,0.01897,3.61365,276728.515,0.08876
10,1.36604,732042.9856,0,1.35913,735764.791,0.02324,3.69611,270554.718,0.1921
11,1.36604,732042.9856,0,1.36478,732718.826,0.03262,3.81465,262147.248,0.13652
12,1.36604,732042.9856,0,1.33619,748396.56,0.01661,3.78864,263946.957,0.18562
13,1.36604,732042.9856,0,1.37698,726226.96,0.04732,3.75348,266419.429,0.10781
14,1.36604,732042.9856,0,1.39391,717406.432,0.03001,3.64077,274667.172,0.04944
15,1.36604,732042.9856,0,1.34346,744346.687,0.05662,3.8169,261992.717,0.13801
16,1.36604,732042.9856,0,1.32917,752349.21,0.06632,3.79352,263607.415,0.05757

==> data/aws16/treap_90_10_results.csv <==
domains,treap-sequential,treap-sequential-throughput,treap-sequential-sd,treap-batched,treap-batched-throughput,treap-batched-sd,treap-coarse-grained,treap-coarse-grained-throughput,treap-coarse-grained-sd
1,1.06933,935165.009865991,0,4.42371,226054.60122838072,0.114,3.08669,323971.63304381067,0.06489
2,1.06933,935165.009865991,0,2.72149,367445.7741898739,0.07404,3.50514,285295.30917452654,0.11095
3,1.06933,935165.009865991,0,2.16185,462566.7830793071,0.05647,3.22032,310528.14627117803,0.11586
4,1.06933,935165.009865991,0,1.78259,560981.4932205387,0.02886,3.09232,323381.79748538317,0.10797
5,1.06933,935165.009865991,0,1.67585,596712.1162395203,0.0316,3.0441,328504.3198318058,0.08456
6,1.06933,935165.009865991,0,1.60317,623764.1672436486,0.03559,3.05934,326867.8865376192,0.08564
7,1.06933,935165.009865991,0,1.53654,650812.8652687207,0.02342,3.0488,327997.9008134348,0.12037
8,1.06933,935165.009865991,0,1.39085,718984.7934716181,0.0363,3.03435,329559.8727898891,0.12057
9,1.06933,935165.009865991,0,1.38139,723908.5269185386,0.02503,3.05687,327132.00103373715,0.12639
10,1.06933,935165.009865991,0,1.3415,745434.2154304883,0.03822,3.22178,310387.42558461474,0.16758
11,1.06933,935165.009865991,0,1.31776,758863.5259834871,0.0471,3.44476,290295.98578710854,0.19078
12,1.06933,935165.009865991,0,1.26401,791132.9815428675,0.01374,3.46099,288934.6689819965,0.02706
13,1.06933,935165.009865991,0,1.2302,812875.9551292473,0.01654,3.51831,284227.37052732706,0.04466
14,1.06933,935165.009865991,0,1.2617,792581.437742728,0.03772,3.45158,289722.3880078109,0.06167
15,1.06933,935165.009865991,0,1.26761,788886.1716142978,0.09897,3.56627,280405.0170065643,0.06011
16,1.06933,935165.009865991,0,1.20936,826883.6409340478,0.03411,3.53958,282519.3949564638,0.26501


==> data/aws16/treap_insert_only_results.csv <==
domains,treap-sequential,treap-sequential-throughput,treap-sequential-sd,treap-batched,treap-batched-throughput,treap-batched-sd,treap-coarse-grained,treap-coarse-grained-throughput,treap-coarse-grained-sd
1,1.66999,598805.9809,0,3.32065,301145.86,0.04723,3.92796,254585.0772,0.01315
2,1.66999,598805.9809,0,3.02156,330954.871,0.20865,4.50632,221910.5612,0.17622
3,1.66999,598805.9809,0,2.01401,496521.8643,0.05252,4.01978,248769.8332,0.14028
4,1.66999,598805.9809,0,1.79865,555972.535,0.03022,4.01194,249255.9709,0.15144
5,1.66999,598805.9809,0,1.57984,632975.4912,0.05005,3.9393,253852.2072,0.11426
6,1.66999,598805.9809,0,1.4926,669971.8612,0.02514,3.95956,252553.314,0.05419
7,1.66999,598805.9809,0,1.40535,711566.5137,0.0185,3.88177,257614.4388,0.06195
8,1.66999,598805.9809,0,1.37895,725189.4557,0.03239,3.97878,251333.3233,0.03274
9,1.66999,598805.9809,0,1.37874,725299.912,0.01616,4.1067,243504.517,0.09017
10,1.66999,598805.9809,0,1.33596,748525.405,0.01452,4.18114,239169.222,0.17224
11,1.66999,598805.9809,0,1.43246,698099.772,0.05847,4.17761,239371.315,0.07915
12,1.66999,598805.9809,0,1.38223,723468.598,0.05083,4.16668,239999.232,0.11659
13,1.66999,598805.9809,0,1.4377,695555.401,0.02116,4.10926,243352.818,0.11243
14,1.66999,598805.9809,0,1.41106,708687.086,0.07013,4.16325,240196.962,0.11332
15,1.66999,598805.9809,0,1.40918,709632.552,0.04698,4.16029,240367.859,0.11354
16,1.66999,598805.9809,0,1.5253,655608.733,0.08841,4.09905,243958.966,0.09255

==> data/aws16/treap_search_only_results.csv <==
domains,treap-sequential,treap-sequential-throughput,treap-sequential-sd,treap-batched,treap-batched-throughput,treap-batched-sd,treap-coarse-grained,treap-coarse-grained-throughput,treap-coarse-grained-sd
1,1.03827,963140.6089,0,7.15788,139706.17,0.09161,3.03965,328985.245,0.01135
2,1.03827,963140.6089,0,2.7936,357961.0538,0.07359,3.56675,280367.2811,0.17865
3,1.03827,963140.6089,0,2.29053,436580.1801,0.07044,3.22838,309752.8792,0.06341
4,1.03827,963140.6089,0,1.9302,518081.0279,0.08433,3.04544,328359.7772,0.11263
5,1.03827,963140.6089,0,1.69244,590862.8962,0.05475,3.07111,325615.1685,0.05525
6,1.03827,963140.6089,0,1.50665,663724.1562,0.067,2.94151,339961.4484,0.12825
7,1.03827,963140.6089,0,1.50942,662506.1282,0.04712,2.97055,336637.9963,0.0654
8,1.03827,963140.6089,0,1.40198,713276.9369,0.02445,2.94416,339655.4535,0.06365
9,1.03827,963140.6089,0,1.36926,730321.488,0.05284,2.94414,339657.761,0.05347
10,1.03827,963140.6089,0,1.31895,758178.854,0.04061,3.09543,323056.894,0.09872
11,1.03827,963140.6089,0,1.29295,773425.113,0.03728,3.2684,305960.103,0.08562
12,1.03827,963140.6089,0,1.2623,792204.706,0.04199,3.4759,287695.273,0.19811
13,1.03827,963140.6089,0,1.2244,816726.56,0.02542,3.39632,294436.331,0.09089
14,1.03827,963140.6089,0,1.21027,826261.908,0.0393,3.41532,292798.332,0.06454
15,1.03827,963140.6089,0,1.18671,842665.858,0.01594,3.35243,298291.09,0.07901
16,1.03827,963140.6089,0,1.26044,793373.743,0.04352,3.28049,304832.51,0.06456

==> data/aws16/veb_50_50_results.csv <==
domains,vebtree-sequential,vebtree-sequential-throughput,vebtree-sequential-sd,vebtree-batched,vebtree-batched-throughput,vebtree-batched-sd,vebtree-coarse-grained,vebtree-coarse-grained-throughput,vebtree-coarse-grained-sd
1,0.6811,734106.5923,0,3.15253,158602.773,0.05733,1.66881,299614.6955,0.03538
2,0.6811,734106.5923,0,1.24137,402780.7986,0.05957,1.8626,268441.9628,0.06107
3,0.6811,734106.5923,0,0.98629,506950.2885,0.04546,1.51391,330270.6237,0.07094
4,0.6811,734106.5923,0,0.87007,574666.4062,0.02055,1.50283,332705.6287,0.04497
5,0.6811,734106.5923,0,0.7719,647752.2995,0.02243,1.46185,342032.3563,0.02708
6,0.6811,734106.5923,0,0.73501,680262.8536,0.0041,1.39918,357352.1634,0.06358
7,0.6811,734106.5923,0,0.67952,735813.5154,0.01054,1.32445,377515.195,0.02354
8,0.6811,734106.5923,0,0.67201,744036.5471,0.0149,1.30304,383718.0747,0.03359
9,0.6811,734106.5923,0,0.66937,746971.0325,0.01604,1.29657,385632.8621,0.04172
10,0.6811,734106.5923,0,0.66262,754580.3024,0.02321,1.3033,383641.5254,0.04234
11,0.6811,734106.5923,0,0.6761,739535.5717,0.04064,1.36271,366915.9249,0.07457
12,0.6811,734106.5923,0,0.66702,749602.7106,0.02571,1.34838,370815.3488,0.08904
13,0.6811,734106.5923,0,0.69875,715563.5063,0.01681,1.33366,374908.1475,0.02669
14,0.6811,734106.5923,0,0.70752,706693.8037,0.04011,1.42303,351362.9368,0.05019
15,0.6811,734106.5923,0,0.68726,727526.7002,0.04988,1.41055,354471.66,0.0263
16,0.6811,734106.5923,0,0.692,722543.3526,0.05251,1.41902,352355.8512,0.01202

==> data/aws16/veb_90_10_results.csv <==
domains,vebtree-sequential,vebtree-sequential-throughput,vebtree-sequential-sd,vebtree-batched,vebtree-batched-throughput,vebtree-batched-sd,vebtree-coarse-grained,vebtree-coarse-grained-throughput,vebtree-coarse-grained-sd
1,0.92904,1076379.9190562302,0,6.65497,150263.63755208513,0.07085,2.79892,357280.6653995113,0.03117
2,0.92904,1076379.9190562302,0,2.63634,379313.74557151203,0.10735,3.23902,308735.3582256361,0.15323
3,0.92904,1076379.9190562302,0,1.98619,503476.5052688817,0.03044,2.73814,365211.4208915541,0.06158
4,0.92904,1076379.9190562302,0,1.80737,553290.1398164184,0.00879,2.70349,369892.25038746215,0.05476
5,0.92904,1076379.9190562302,0,1.62245,616351.8136152116,0.036,2.56111,390455.7008484602,0.08693
6,0.92904,1076379.9190562302,0,1.52893,654052.1802829431,0.02917,2.51698,397301.52802167676,0.06422
7,0.92904,1076379.9190562302,0,1.39118,718814.2440230595,0.03065,2.41138,414700.2960960114,0.06154
8,0.92904,1076379.9190562302,0,1.40292,712799.0191885496,0.01751,2.37085,421789.65349979966,0.21244
9,0.92904,1076379.9190562302,0,1.31905,758121.3752321746,0.02448,2.16845,461158.8922963407,0.04815
10,0.92904,1076379.9190562302,0,1.3179,758782.912208817,0.03481,2.1453,466135.2724560667,0.06468
11,0.92904,1076379.9190562302,0,1.28903,775777.1347447305,0.03821,2.5085,398644.60833167227,0.04719
12,0.92904,1076379.9190562302,0,1.29142,774341.4226200617,0.03086,2.45112,407976.76164365676,0.15451
13,0.92904,1076379.9190562302,0,1.32775,753153.8316701186,0.04776,2.52226,396469.83261043666,0.10017
14,0.92904,1076379.9190562302,0,1.24538,802967.7688737574,0.05046,2.4536,407564.3951744376,0.13711
15,0.92904,1076379.9190562302,0,1.24958,800268.8903471567,0.03839,2.40088,416513.9448868748,0.14712
16,0.92904,1076379.9190562302,0,1.20981,826576.073928964,0.0133,2.56477,389898.5094179985,0.05746


==> data/aws16/veb_insert_only_results.csv <==
domains,vebtree-sequential,vebtree-sequential-throughput,vebtree-sequential-sd,vebtree-batched,vebtree-batched-throughput,vebtree-batched-sd,vebtree-coarse-grained,vebtree-coarse-grained-throughput,vebtree-coarse-grained-sd
1,1.28898,775807.2274,0,6.68519,149584.3798,0.07628,3.37726,296098.0203,0.04403
2,1.28898,775807.2274,0,2.60052,384538.4769,0.15651,3.50776,285082.2177,0.16246
3,1.28898,775807.2274,0,1.99571,501074.8055,0.09857,3.08059,324613.1423,0.18418
4,1.28898,775807.2274,0,1.65657,603656.9538,0.06026,3.0165,331510.0282,0.09053
5,1.28898,775807.2274,0,1.59837,625637.3681,0.0318,2.89169,345818.5352,0.03801
6,1.28898,775807.2274,0,1.43457,697072.9905,0.02772,2.81001,355870.6197,0.09336
7,1.28898,775807.2274,0,1.40078,713887.9767,0.01705,2.65991,375952.5698,0.03526
8,1.28898,775807.2274,0,1.36516,732514.8701,0.02517,2.51163,398147.8164,0.07943
9,1.28898,775807.2274,0,1.28806,776361.3496,0.0127,2.60032,384568.0532,0.07587
10,1.28898,775807.2274,0,1.35575,737599.1149,0.03562,2.50385,399384.9472,0.07609
11,1.28898,775807.2274,0,1.34703,742373.9635,0.073,2.5859,386712.5566,0.07394
12,1.28898,775807.2274,0,1.36009,735245.4617,0.13352,2.69084,371631.1635,0.10447
13,1.28898,775807.2274,0,1.34785,741922.3207,0.02244,2.66805,374805.5696,0.1266
14,1.28898,775807.2274,0,1.36044,735056.3053,0.08526,2.75029,363598.0206,0.09711
15,1.28898,775807.2274,0,1.30514,766201.3271,0.01967,2.79145,358236.7587,0.07869
16,1.28898,775807.2274,0,1.46636,681960.7736,0.11271,2.71387,368477.4879,0.0671

==> data/aws16/veb_search_only_results.csv <==
domains,vebtree-sequential,vebtree-sequential-throughput,vebtree-sequential-sd,vebtree-batched,vebtree-batched-throughput,vebtree-batched-sd,vebtree-coarse-grained,vebtree-coarse-grained-throughput,vebtree-coarse-grained-sd
1,0.88187,1133953.984,0,6.50281,153779.6737,0.07428,2.78076,359613.9185,0.04967
2,0.88187,1133953.984,0,2.54246,393319.8556,0.05181,3.01802,331343.066,0.19128
3,0.88187,1133953.984,0,2.154,464252.5534,0.03883,2.58336,387092.7784,0.12123
4,0.88187,1133953.984,0,1.76423,566819.519,0.04055,2.61585,382284.9169,0.07233
5,0.88187,1133953.984,0,1.63222,612662.5087,0.00924,2.5235,396275.0149,0.06541
6,0.88187,1133953.984,0,1.56645,638386.1598,0.0354,2.40925,415066.9295,0.05362
7,0.88187,1133953.984,0,1.43813,695347.4303,0.01495,2.32442,430214.8493,0.07003
8,0.88187,1133953.984,0,1.37429,727648.4585,0.0479,2.33961,427421.6643,0.16325
9,0.88187,1133953.984,0,1.31736,759093.9455,0.05585,2.27965,438663.83,0.18824
10,0.88187,1133953.984,0,1.30485,766371.6136,0.03635,2.32589,429942.9466,0.06381
11,0.88187,1133953.984,0,1.24125,805639.4763,0.03143,2.21754,450950.152,0.1355
12,0.88187,1133953.984,0,1.24267,804718.8715,0.05904,2.13338,468739.7463,0.06784
13,0.88187,1133953.984,0,1.24993,800044.8025,0.05479,2.21242,451993.7444,0.12967
14,0.88187,1133953.984,0,1.2614,792769.9382,0.03485,2.36674,422522.119,0.15238
15,0.88187,1133953.984,0,1.23556,809349.6067,0.02242,2.33022,429144.0293,0.03405
16,0.88187,1133953.984,0,1.23115,812248.7106,0.04441,2.37625,420831.1415,0.10418

==> data/aws16/xfast_50_50_results.csv <==
domains,xfast-sequential,xfast-sequential-throughput,xfast-sequential-sd,xfast-batched,xfast-batched-throughput,xfast-batched-sd,xfast-coarse-grained,xfast-coarse-grained-throughput,xfast-coarse-grained-sd
1,1.52377,656267.0219,0,6.76497,147820.3155,0.13353,3.54081,282421.2539,0.11392
2,1.52377,656267.0219,0,2.78442,359141.2215,0.13107,3.3058,302498.6388,0.10978
3,1.52377,656267.0219,0,2.27385,439782.7473,0.27302,3.29499,303491.0576,0.21063
4,1.52377,656267.0219,0,1.92174,520361.7555,0.1383,3.15176,317283.0419,0.26018
5,1.52377,656267.0219,0,1.79257,557858.2705,0.15718,3.01932,331200.4027,0.09838
6,1.52377,656267.0219,0,1.70134,587771.9915,0.09195,2.91103,343521.0218,0.17224
7,1.52377,656267.0219,0,1.53918,649696.5917,0.06769,2.75808,362571.0639,0.07163
8,1.52377,656267.0219,0,1.57219,636055.4386,0.14326,2.80541,356454.1368,0.19361
9,1.52377,656267.0219,0,1.53069,653300.1457,0.14417,2.81418,355343.2972,0.18704
10,1.52377,656267.0219,0,1.39833,715138.7727,0.04539,2.84076,352018.4739,0.13585
11,1.52377,656267.0219,0,1.46031,684786.1071,0.12141,2.81553,355172.9159,0.24638
12,1.52377,656267.0219,0,1.37486,727346.7844,0.06581,2.76015,362299.1504,0.25416
13,1.52377,656267.0219,0,1.42203,703220.0446,0.1453,2.7419,364710.6021,0.26577
14,1.52377,656267.0219,0,1.43294,697865.926,0.12591,2.71001,369002.3284,0.24527
15,1.52377,656267.0219,0,1.43565,696548.6017,0.10627,2.62825,380481.3089,0.21424
16,1.52377,656267.0219,0,1.41174,708345.7294,0.11396,2.67442,373912.8484,0.15713

==> data/aws16/xfast_90_10_results.csv <==
domains,xfast-sequential,xfast-sequential-throughput,xfast-sequential-sd,xfast-batched,xfast-batched-throughput,xfast-batched-sd,xfast-coarse-grained,xfast-coarse-grained-throughput,xfast-coarse-grained-sd
1,0.35547,2813176.9206965426,0,5.26863,189802.66217213962,0.06859,1.94896,513094.16304080124,0.15691
2,0.35547,2813176.9206965426,0,2.21688,451084.40691422176,0.09339,1.74275,573805.7667479558,0.16164
3,0.35547,2813176.9206965426,0,1.78478,560293.1453736594,0.09771,1.50886,662752.0114523547,0.06551
4,0.35547,2813176.9206965426,0,1.59868,625516.050741862,0.04714,1.45932,685250.6646931447,0.08789
5,0.35547,2813176.9206965426,0,1.46715,681593.5657567392,0.05186,1.3418,745267.5510508271,0.08319
6,0.35547,2813176.9206965426,0,1.42592,701301.6157989227,0.0743,1.33128,751156.7814434229,0.0263
7,0.35547,2813176.9206965426,0,1.46605,682104.9759557996,0.08985,1.34555,743190.5168890045,0.0776
8,0.35547,2813176.9206965426,0,1.30087,768716.320616203,0.05821,1.34049,745995.8671828958,0.09097
9,0.35547,2813176.9206965426,0,1.28855,776066.1208334949,0.02503,1.33557,748743.9819702449,0.0977
10,0.35547,2813176.9206965426,0,1.22547,816013.4479016213,0.0275,1.32168,756612.7958356031,0.05582
11,0.35547,2813176.9206965426,0,1.31228,762032.4930655044,0.13262,1.31994,757610.194402776,0.08331
12,0.35547,2813176.9206965426,0,1.23266,811253.71148573,0.0509,1.3211,756944.9701006737,0.068
13,0.35547,2813176.9206965426,0,1.22719,814869.7430715701,0.02919,1.34646,742688.2343329916,0.15029
14,0.35547,2813176.9206965426,0,1.26038,793411.5108141989,0.07104,1.23779,807891.484015867,0.02922
15,0.35547,2813176.9206965426,0,1.17625,850159.4048884165,0.06372,1.25907,794237.0162103776,0.05717
16,0.35547,2813176.9206965426,0,1.27011,787333.3805733362,0.10889,1.26941,787767.5455526584,0.07933


==> data/aws16/xfast_insert_only_results.csv <==
domains,xfast-sequential,xfast-sequential-throughput,xfast-sequential-sd,xfast-batched,xfast-batched-throughput,xfast-batched-sd,xfast-coarse-grained,xfast-coarse-grained-throughput,xfast-coarse-grained-sd
1,3.25126,307573.064,0,8.31923,120203.4323,0.16178,5.49777,181891.9307,0.2167
2,3.25126,307573.064,0,3.70577,269849.451,0.47245,5.45979,183157.2277,0.18375
3,3.25126,307573.064,0,2.57388,388518.5013,0.19307,5.10595,195849.9398,0.19603
4,3.25126,307573.064,0,2.10499,475061.6392,0.1147,4.92114,203204.9484,0.22565
5,3.25126,307573.064,0,1.85002,540534.6969,0.06955,4.95792,201697.486,0.26172
6,3.25126,307573.064,0,1.87044,534633.5622,0.14019,4.84753,206290.6264,0.2127
7,3.25126,307573.064,0,1.79456,557239.6576,0.12127,4.80809,207982.7957,0.19428
8,3.25126,307573.064,0,1.60984,621179.7446,0.07588,4.63417,215788.372,0.25036
9,3.25126,307573.064,0,1.66251,601500.1414,0.11606,4.35994,229360.9545,0.27735
10,3.25126,307573.064,0,1.56835,637612.7778,0.15104,4.43426,225516.7717,0.24442
11,3.25126,307573.064,0,1.60424,623348.1275,0.13016,4.51213,221624.8202,0.30713
12,3.25126,307573.064,0,1.57258,635897.6968,0.10529,4.60981,216928.6804,0.31118
13,3.25126,307573.064,0,1.57136,636391.4062,0.152,4.36317,229191.1615,0.29926
14,3.25126,307573.064,0,1.65711,603460.241,0.13706,4.57882,218396.8795,0.11644
15,3.25126,307573.064,0,1.61146,620555.2729,0.16706,4.38625,227985.181,0.27169
16,3.25126,307573.064,0,1.57062,636691.2429,0.10206,4.37927,228348.5604,0.2476

==> data/aws16/xfast_search_only_results.csv <==
domains,xfast-sequential,xfast-sequential-throughput,xfast-sequential-sd,xfast-batched,xfast-batched-throughput,xfast-batched-sd,xfast-coarse-grained,xfast-coarse-grained-throughput,xfast-coarse-grained-sd
1,0.04572,21872265.97,0,5.08007,196847.6812,0.07439,1.61254,620139.6555,0.26557
2,0.04572,21872265.97,0,1.95965,510295.2058,0.14294,1.20656,828802.5461,0.0581
3,0.04572,21872265.97,0,1.82322,548480.1615,0.07023,1.03988,961649.4211,0.02067
4,0.04572,21872265.97,0,1.56004,641009.2049,0.08602,0.96326,1038141.312,0.06299
5,0.04572,21872265.97,0,1.45565,686978.3258,0.0465,0.95072,1051834.399,0.037
6,0.04572,21872265.97,0,1.40744,710509.8619,0.04217,0.9835,1016776.817,0.05961
7,0.04572,21872265.97,0,1.38016,724553.6749,0.14257,0.95343,1048844.698,0.05546
8,0.04572,21872265.97,0,1.25955,793934.3416,0.02418,0.99232,1007739.439,0.10426
9,0.04572,21872265.97,0,1.25441,797187.5224,0.09861,0.95963,1042068.297,0.03152
10,0.04572,21872265.97,0,1.24134,805581.0656,0.07863,0.97405,1026641.343,0.12051
11,0.04572,21872265.97,0,1.29533,772004.0453,0.11066,0.97597,1024621.658,0.11544
12,0.04572,21872265.97,0,1.21642,822084.4774,0.06693,0.88845,1125555.743,0.03197
13,0.04572,21872265.97,0,1.1358,880436.6966,0.01038,0.90855,1100654.89,0.06462
14,0.04572,21872265.97,0,1.28467,778410.0197,0.13336,0.96048,1041146.094,0.10647
15,0.04572,21872265.97,0,1.14988,869655.9641,0.04291,0.91657,1091024.144,0.09075
16,0.04572,21872265.97,0,1.13836,878456.7272,0.03103,0.86902,1150721.502,0.01681

==> data/aws16/yfast_50_50_results.csv <==
domains,yfast-sequential,yfast-sequential-throughput,yfast-sequential-sd,yfast-batched,yfast-batched-throughput,yfast-batched-sd,yfast-coarse-grained,yfast-coarse-grained-throughput,yfast-coarse-grained-sd
1,2.53688,394184.9831,0,8.44333,118436.6832,0.02688,5.02983,198813.8764,0.08126
2,2.53688,394184.9831,0,3.41753,292608.9895,0.14853,5.36542,186378.6992,0.29716
3,2.53688,394184.9831,0,2.82764,353651.8086,0.09817,5.07567,197018.3247,0.20286
4,2.53688,394184.9831,0,2.38937,418520.3631,0.0429,5.04931,198046.8618,0.10808
5,2.53688,394184.9831,0,2.17211,460381.8407,0.05278,5.0962,196224.638,0.05193
6,2.53688,394184.9831,0,1.98611,503496.7852,0.03672,5.04119,198365.862,0.07853
7,2.53688,394184.9831,0,1.87907,532178.152,0.04374,5.00091,199963.6066,0.07701
8,2.53688,394184.9831,0,1.76916,565240.0009,0.04688,5.07115,197193.9304,0.12423
9,2.53688,394184.9831,0,1.75502,569794.076,0.06089,4.96691,201332.418,0.19149
10,2.53688,394184.9831,0,1.71774,582160.28,0.03254,4.93223,202748.047,0.07805
11,2.53688,394184.9831,0,1.7392,574977.001,0.03415,5.18944,192699.02,0.18605
12,2.53688,394184.9831,0,1.73229,577270.549,0.07573,4.88392,204753.559,0.1888
13,2.53688,394184.9831,0,1.69713,589230.053,0.07837,5.0528,197910.07,0.14611
14,2.53688,394184.9831,0,1.71336,583648.504,0.06181,4.88169,204847.092,0.16217
15,2.53688,394184.9831,0,1.7184,581936.685,0.11335,4.95664,201749.572,0.14984
16,2.53688,394184.9831,0,1.73105,577684.065,0.07669,4.962,201531.64,0.29671

==> data/aws16/yfast_90_10_results.csv <==
domains,yfast-sequential,yfast-sequential-throughput,yfast-sequential-sd,yfast-batched,yfast-batched-throughput,yfast-batched-sd,yfast-coarse-grained,yfast-coarse-grained-throughput,yfast-coarse-grained-sd
1,2.0496,487900.0780640125,0,8.17429,122334.7838160868,0.10668,4.1163,242936.61783640648,0.03919
2,2.0496,487900.0780640125,0,3.16548,315907.8559965629,0.12668,4.7205,211841.96589344347,0.14283
3,2.0496,487900.0780640125,0,2.48181,402931.7312767698,0.08137,4.59832,217470.72843995198,0.26003
4,2.0496,487900.0780640125,0,2.12771,469988.8612639881,0.05041,4.63555,215724.13198002393,0.16489
5,2.0496,487900.0780640125,0,1.93243,517483.1688599328,0.0501,4.49273,222581.8155108364,0.12368
6,2.0496,487900.0780640125,0,1.76384,566944.8476052249,0.02191,4.54757,219897.65962920856,0.08038
7,2.0496,487900.0780640125,0,1.65448,604419.5154973164,0.01415,4.43954,225248.561787933,0.08057
8,2.0496,487900.0780640125,0,1.64431,608157.8291198132,0.07107,4.52056,221211.5313147044,0.11442
9,2.0496,487900.0780640125,0,1.51685,659260.9684543626,0.03498,4.53251,220628.30528779858,0.16859
10,2.0496,487900.0780640125,0,1.46782,681282.4460764944,0.04089,4.42183,226150.71135706257,0.24653
11,2.0496,487900.0780640125,0,1.42276,702859.2313531446,0.02887,4.44841,224799.42271508247,0.15642
12,2.0496,487900.0780640125,0,1.46871,680869.6066616282,0.02688,4.37435,228605.3928012162,0.138
13,2.0496,487900.0780640125,0,1.44152,693712.1926854987,0.06233,4.4409,225179.58071562072,0.17874
14,2.0496,487900.0780640125,0,1.41625,706090.026478376,0.04639,4.51013,221723.09889071932,0.16551
15,2.0496,487900.0780640125,0,1.38549,721766.3065052796,0.06291,4.40583,226971.9893867898,0.17795
16,2.0496,487900.0780640125,0,1.35877,735959.7282836683,0.04843,4.55846,219372.33188401346,0.16288


==> data/aws16/yfast_insert_only_results.csv <==
domains,yfast-sequential,yfast-sequential-throughput,yfast-sequential-sd,yfast-batched,yfast-batched-throughput,yfast-batched-sd,yfast-coarse-grained,yfast-coarse-grained-throughput,yfast-coarse-grained-sd
1,3.3087,302233.5056,0,9.18491,108874.2296,0.04929,5.85795,170708.1829,0.0701
2,3.3087,302233.5056,0,4.30723,232167.7737,0.10685,6.17391,161971.9108,0.19319
3,3.3087,302233.5056,0,2.78578,358965.8911,0.11933,5.75376,173799.3938,0.22214
4,3.3087,302233.5056,0,2.52347,396279.7259,0.13235,5.77943,173027.4439,0.12252
5,3.3087,302233.5056,0,2.36784,422325.8328,0.12654,5.71401,175008.4442,0.12252
6,3.3087,302233.5056,0,2.15224,464632.1972,0.05124,5.69931,175459.8364,0.11924
7,3.3087,302233.5056,0,2.02852,492970.2443,0.05724,5.79443,172579.529,0.19027
8,3.3087,302233.5056,0,2.03014,492576.8666,0.05046,5.78271,172929.3013,0.12019
9,3.3087,302233.5056,0,1.97048,507490.561,0.03919,5.6258,177752.497,0.16316
10,3.3087,302233.5056,0,2.01672,495854.655,0.05941,5.68491,175904.28,0.06225
11,3.3087,302233.5056,0,1.98179,504594.331,0.05919,5.69107,175713.882,0.12781
12,3.3087,302233.5056,0,1.93831,515913.347,0.08483,5.58987,178895.037,0.06393
13,3.3087,302233.5056,0,2.00098,499755.12,0.15269,5.64933,177012.141,0.17297
14,3.3087,302233.5056,0,2.12544,470490.816,0.13771,5.56504,179693.228,0.08122
15,3.3087,302233.5056,0,2.03306,491869.399,0.12695,5.58859,178936.011,0.1608
16,3.3087,302233.5056,0,2.04809,488259.793,0.11576,5.88407,169950.391,0.2533

==> data/aws16/yfast_search_only_results.csv <==
domains,yfast-sequential,yfast-sequential-throughput,yfast-sequential-sd,yfast-batched,yfast-batched-throughput,yfast-batched-sd,yfast-coarse-grained,yfast-coarse-grained-throughput,yfast-coarse-grained-sd
1,1.71843,581926.526,0,7.72434,129460.8989,0.06101,3.97276,251714.1735,0.02055
2,1.71843,581926.526,0,3.05782,327030.368,0.02795,4.47603,223412.2649,0.20445
3,1.71843,581926.526,0,2.42185,412907.4881,0.05964,4.43575,225441.019,0.15392
4,1.71843,581926.526,0,2.09098,478244.6508,0.05925,4.54045,220242.487,0.20207
5,1.71843,581926.526,0,1.83655,544499.1969,0.05035,4.39579,227490.3942,0.09912
6,1.71843,581926.526,0,1.73705,575688.6676,0.06097,4.30914,232064.8668,0.14653
7,1.71843,581926.526,0,1.60791,621925.3565,0.03557,4.43221,225621.0784,0.178
8,1.71843,581926.526,0,1.49267,669940.4423,0.02093,4.34032,230397.7587,0.12123
9,1.71843,581926.526,0,1.43824,695294.249,0.00968,4.31284,231865.778,0.15235
10,1.71843,581926.526,0,1.38763,720653.2,0.03835,4.34456,230172.906,0.15448
11,1.71843,581926.526,0,1.41066,708888.038,0.041,4.39854,227348.166,0.29825
12,1.71843,581926.526,0,1.33401,749619.568,0.02227,4.1615,240297.969,0.09418
13,1.71843,581926.526,0,1.32896,752468.095,0.0278,4.33251,230813.085,0.13385
14,1.71843,581926.526,0,1.3205,757288.906,0.05964,4.26128,234671.272,0.15136
15,1.71843,581926.526,0,1.27628,783527.126,0.02257,4.24333,235663.971,0.10178
16,1.71843,581926.526,0,1.34934,741103.058,0.07448,4.24466,235590.13,0.18697

==> data/btree-equal-reads-results-throughput.csv <==
domains,btree-sequential,btree-batched,btree-batched-sd,btree-coarse,btree-coarse-sd,map-coarse,map-coarse-sd
1,483042.7830992991,226398.00769753227,25075225.677031092,238269.9694061359,7928327.915642591,286409.0321952393,9609840.476648089
2,483042.7830992991,295215.1528033631,5556172.9081009,221248.72781981505,3739995.5120053855,298221.7039791722,21468441.391155
3,483042.7830992991,336495.2671940669,9333582.228859436,211598.1159303758,4252243.058213208,267914.79237943166,3421025.6234819195
4,483042.7830992991,384936.65867281536,11275228.323373547,192201.24238883078,2497752.023179139,260644.05145113575,4802381.9814628055
5,483042.7830992991,407589.3130082129,9779951.1002445,186622.52421893808,5085952.598921779,254365.54873008,2151925.9737465032
6,483042.7830992991,428733.7349139317,15946420.028703555,186143.82588851103,4283755.997258396,242381.93575909172,4319654.4276457885
7,483042.7830992991,429477.6263630546,8899964.4001424,183331.16391456034,10537407.797681771,234595.2996485762,3662735.3307450004
8,483042.7830992991,426890.6989054523,8196049.504139005,176256.4884419808,6724497.343823548,232199.04101796058,4796393.11237949


==> data/btree-insert-results-throughput.csv <==
domains,btree-sequential,btree-batched,btree-batched-sd,btree-coarse,btree-coarse-sd,map-coarse,map-coarse-sd
1,344656.44645417447,200549.5056454686,15540015.54001554,199993.60020479345,6233636.703652911,204981.87960184322,3031772.9808391947
2,344656.44645417447,297319.957899494,8560178.051703475,188032.48449202086,2581377.9395441287,240295.6597797931,22619316.89662972
3,344656.44645417447,331005.2629836814,5071508.266558475,180318.2617319569,3474514.436607484,201937.38729369573,4293688.2782310005
4,344656.44645417447,336576.81187712256,6603711.2857425865,158600.76064924808,6758583.400919167,194206.81083285593,3257753.4532186603
5,344656.44645417447,364012.28905487846,6377957.777919509,153892.32154261664,3137550.200803213,180037.12365489764,5944596.361907026
6,344656.44645417447,387377.6854958047,11109876.680368846,165264.39824753633,4846839.860411012,196418.89078323994,4373687.89363191
7,344656.44645417447,379473.5184405156,8766546.857192952,164213.0500110844,4869971.754163826,188979.8301827246,4327131.112072696
8,344656.44645417447,384917.39672666247,18857250.612860646,150047.18984120505,2517940.324814302,176680.9424868196,3254360.843530331


==> data/btree-majority-reads-results-throughput.csv <==
domains,btree-sequential,btree-batched,btree-batched-sd,btree-coarse,btree-coarse-sd,map-coarse,map-coarse-sd
1,500170.0578196587,230520.97740894422,8388558.006878618,247573.16405930865,25608194.62227913,360728.23816721194,18545994.065281898
2,500170.0578196587,256370.15748818775,4924895.345973898,225143.07842633993,5803493.703209332,408987.91849688767,37119524.87008166
3,500170.0578196587,338587.076131304,7050694.4934076,202588.67812913406,10615711.252653927,366187.69316400815,6277069.863787584
4,500170.0578196587,400177.6788894269,14972301.242701003,209252.2996827735,4788354.721317755,344429.7105068283,6914672.9359701285
5,500170.0578196587,445023.96454049053,19349845.20123839,201660.87899943936,3861600.2471424155,358027.6970226417,9864851.533984413
6,500170.0578196587,455780.20455415576,8792754.770069463,205492.82316315104,9622786.75904542,358855.1086613269,9150805.270863837
7,500170.0578196587,479602.5054434885,16823687.752355315,195344.54871502356,3165057.762304162,369259.8555455445,5925925.925925925
8,500170.0578196587,485048.3835762617,11209505.660800358,187364.86309249455,3643385.433745036,362284.7123097099,15211439.0021296


==> data/btree-search-results-throughput.csv <==
domains,btree-sequential,btree-batched,btree-batched-sd,btree-coarse,btree-coarse-sd,map-coarse,map-coarse-sd
1,484867.2918222283,220102.3916325875,3279333.6394044734,242041.66989388893,14281633.818908883,381065.611877053,8226390.259953932
2,484867.2918222283,256566.8279616792,3440919.413667332,213666.53917896497,4941688.08064835,423210.5599498918,13281976.358082084
3,484867.2918222283,328588.51517421764,8215576.7334866915,193715.48232249366,2257438.2590636145,357652.5119724179,5153842.189352162
4,484867.2918222283,399868.8430194896,6703311.435849309,220737.39534288243,5882352.94117647,371828.76541695016,3403675.9700476513
5,484867.2918222283,442859.98981422023,9071117.561683599,215244.4746743351,4284857.314251435,398926.09096312727,3785011.3550340654
6,484867.2918222283,473536.41731817386,12659830.358273199,193728.6172038761,3284395.8353860807,399333.91103639134,9316191.54089808
7,484867.2918222283,480833.9584174793,22983222.247759137,208010.91641289336,6190417.234121581,373488.30608113663,3917574.238031811
8,484867.2918222283,504849.0753689184,7591861.524445794,196400.75967813842,4940223.298093074,397824.6945700908,5154639.175257732


==> data/data-log-majority-reads-50000-results-throughput.csv <==
domains,datalog-coarse,datalog-coarse-sd,datalog-batched,datalog-batched-sd,datalog-non-parallel-batched,datalog-non-parallel-batched-sd
1,52816.157518908185,378014.6669690784,51732.52216738575,1113089.9376669636,52431.23643341757,890947.9686386314
2,44468.556283851685,2083333.3333333333,67183.53197264287,2543234.99491353,52735.94059823651,1958480.2193497845
3,39528.81650723378,860733.3448097779,71175.39039701634,1327668.613913967,50465.799327795554,1414827.3910582908
4,36889.206955828864,517223.5440157236,78983.95046126627,2770083.1024930747,51719.144358475736,1874062.968515742
5,34806.82213713888,395069.5322376738,80025.60819462227,3045066.991473812,50370.728562217926,1647446.4579901155
6,33228.33180483007,486665.36889234965,81374.91048759846,3380662.609871535,52403.21126878655,1211240.3100775194
7,30538.454021303623,400448.5023226013,81599.34720522235,2059308.0724876442,50781.011964006415,1414027.149321267
8,28376.683446745476,610277.0657878676,82594.11599517651,2564102.564102564,50322.06119162641,1935733.6430507163


==> data/new/avl_50_50_results.csv <==
domains,avltree-sequential,avltree-sequential-throughput,avltree-sequential-sd,avltree-batched,avltree-batched-throughput,avltree-batched-sd,avltree-coarse-grained,avltree-coarse-grained-throughput,avltree-coarse-grained-sd
1,1.28165,780244.2164397456,0,3.05948,326852.92925595195,0.07099,2.73914,365078.09020349453,0.03602
2,1.28165,780244.2164397456,0,2.39966,416725.7028078978,0.36878,4.7542,210340.3306549998,0.11574
3,1.28165,780244.2164397456,0,1.76528,566482.3710686123,0.21639,5.02632,198952.71291919335,0.15643
4,1.28165,780244.2164397456,0,1.54193,648537.8713689985,0.04017,4.75462,210321.75021347657,0.12529
5,1.28165,780244.2164397456,0,1.45235,688539.2639515268,0.10285,4.2007,238055.56216821005,0.11287
6,1.28165,780244.2164397456,0,1.35162,739852.9172400526,0.10588,4.06498,246003.67037476198,0.06951
7,1.28165,780244.2164397456,0,1.33096,751337.3805373565,0.05405,4.08622,244724.9536246213,0.03692
8,1.28165,780244.2164397456,0,1.29578,771735.9428298014,0.05793,4.17192,239697.789027594,0.06143


==> data/new/avl_90_10_results.csv <==
domains,avltree-sequential,avltree-sequential-throughput,avltree-sequential-sd,avltree-batched,avltree-batched-throughput,avltree-batched-sd,avltree-coarse-grained,avltree-coarse-grained-throughput,avltree-coarse-grained-sd
1,1.63593,611273.0984822089,0,3.36284,297367.7011097763,0.03644,3.26203,306557.5730450057,0.07005
2,1.63593,611273.0984822089,0,2.84585,351388.8644868844,0.46369,5.92748,168705.75691524896,0.16746
3,1.63593,611273.0984822089,0,1.92849,518540.41244704404,0.213,5.99521,166799.82852977628,0.12073
4,1.63593,611273.0984822089,0,1.60158,624383.4213713957,0.06628,5.37224,186142.09342843955,0.19143
5,1.63593,611273.0984822089,0,1.49455,669097.7217222576,0.09116,4.9276,202938.55020699732,0.09761
6,1.63593,611273.0984822089,0,1.40789,710282.7635681764,0.08098,4.71488,212094.47536310574,0.11118
7,1.63593,611273.0984822089,0,1.39044,719196.8010126292,0.0764,4.85491,205977.04179892107,0.15862
8,1.63593,611273.0984822089,0,1.39251,718127.6974671637,0.04479,4.83568,206796.14862852794,0.07286


==> data/new/avl_insert_only_results.csv <==
domains,avltree-sequential,avltree-sequential-throughput,avltree-sequential-sd,avltree-batched,avltree-batched-throughput,avltree-batched-sd,avltree-coarse-grained,avltree-coarse-grained-throughput,avltree-coarse-grained-sd
1,1.70722,585747.5896486687,0,3.53443,282931.0525318085,0.04394,3.26013,306736.2344446387,0.04959
2,1.70722,585747.5896486687,0,2.66981,374558.48918087804,0.21395,6.08797,164258.36526789717,0.11081
3,1.70722,585747.5896486687,0,1.86694,535635.8533214779,0.09204,6.3766,156823.38550324625,0.1461
4,1.70722,585747.5896486687,0,1.62213,616473.4022550597,0.11534,5.7745,173175.16668109794,0.08379
5,1.70722,585747.5896486687,0,1.46201,683989.849590632,0.06498,5.00472,199811.3780591122,0.07335
6,1.70722,585747.5896486687,0,1.37293,728369.2540770469,0.06361,4.93725,202541.90085573954,0.07789
7,1.70722,585747.5896486687,0,1.36495,732627.568775413,0.09315,5.00543,199783.0356233131,0.16576
8,1.70722,585747.5896486687,0,1.32228,756269.473938954,0.12855,5.10686,195815.04094492504,0.07228


==> data/new/avl_search_only_results.csv <==
domains,avltree-sequential,avltree-sequential-throughput,avltree-sequential-sd,avltree-batched,avltree-batched-throughput,avltree-batched-sd,avltree-coarse-grained,avltree-coarse-grained-throughput,avltree-coarse-grained-sd
1,0.85162,1174232.6389704328,0,6.37632,156830.27200642377,0.02612,2.26277,441936.2109273147,0.04838
2,0.85162,1174232.6389704328,0,1.81677,550427.4068814435,0.09306,3.34926,298573.4162173137,0.25085
3,0.85162,1174232.6389704328,0,1.49158,670430.0138108584,0.10345,4.00385,249759.60637886036,0.1461
4,0.85162,1174232.6389704328,0,1.31793,758765.6400567556,0.07847,3.84075,260365.81396862594,0.13416
5,0.85162,1174232.6389704328,0,1.23961,806705.3347423786,0.06705,3.23068,309532.3585127589,0.05378
6,0.85162,1174232.6389704328,0,1.21541,822767.6257394623,0.06548,3.21288,311247.2298996539,0.05186
7,0.85162,1174232.6389704328,0,1.14265,875158.6225003282,0.08032,3.28308,304592.02943577373,0.07066
8,0.85162,1174232.6389704328,0,1.15517,865673.4506609417,0.03543,3.36282,297369.46967128775,0.06366


==> data/new/btree-equal-reads-results.csv <==
domains,btree-sequential,btree-sequential-throughput,btree-sequential-sd,btree-batched,btree-batched-throughput,btree-batched-sd,btree-coarse,btree-coarse-throughput,btree-coarse-sd,map-coarse,map-coarse-throughput,map-coarse-sd
1,2.07021,483042.7830992991,0.02054,4.40311,227112.20024028473,0.08987,4.15589,240622.3456347497,0.02351,3.40416,293758.22523030645,0.07056
2,2.07021,483042.7830992991,0.02875,3.5225,283889.28317956,0.19663,4.50827,221814.57632306847,0.26131,3.41768,292596.14709393505,0.09497
3,2.07021,483042.7830992991,0.0452,2.81803,354857.8262119282,0.10511,5.03087,198772.7768755702,0.50107,3.65374,273692.16200386453,0.15242
4,2.07021,483042.7830992991,0.0144,2.72494,366980.55737007054,0.10561,5.06242,197533.9857222435,0.30831,3.98345,251038.67250749978,0.29189
5,2.07021,483042.7830992991,0.02591,2.47421,404169.4116505875,0.0795,5.58012,179207.61560683284,0.35811,4.06271,246141.1225512035,0.22168
6,2.07021,483042.7830992991,0.01409,2.31954,431119.9634410271,0.10093,5.68892,175780.28870154615,0.22838,4.30282,232405.7246178088,0.20017
7,2.07021,483042.7830992991,0.02643,2.36383,423042.2661528113,0.03212,5.46062,183129.38823796567,0.2685,4.32227,231359.9104174427,0.14718
8,2.07021,483042.7830992991,0.0287,2.3822,419780.0352615229,0.1582,5.58208,179144.69158449894,0.3931,4.17271,239652.40814722324,0.28179


==> data/new/btree-insert-results.csv <==
domains,btree-sequential,btree-sequential-throughput,btree-sequential-sd,btree-batched,btree-batched-throughput,btree-batched-sd,btree-coarse-throughput,btree-coarse-sd,map-coarse-throughput,map-coarse-sd
1,2.90144,344656.44645417447,0.15739,4.97866,200857.2587804751,0.07389,199993.60020479345,6233636.703652911,204981.87960184322,3031772.9808391947
2,2.90144,344656.44645417447,0.0276,3.14033,318437.8711791436,0.09601,188032.48449202086,2581377.9395441287,240295.6597797931,22619316.89662972
3,2.90144,344656.44645417447,0.03448,2.95662,338224.0531417632,0.13654,180318.2617319569,3474514.436607484,201937.38729369573,4293688.2782310005
4,2.90144,344656.44645417447,0.01549,2.70471,369725.40494174976,0.07423,158600.76064924808,6758583.400919167,194206.81083285593,3257753.4532186603
5,2.90144,344656.44645417447,0.04294,2.71758,367974.447854341,0.12012,153892.32154261664,3137550.200803213,180037.12365489764,5944596.361907026
6,2.90144,344656.44645417447,0.01671,2.5342,394601.84673664276,0.11011,165264.39824753633,4846839.860411012,196418.89078323994,4373687.89363191
7,2.90144,344656.44645417447,0.03983,2.46705,405342.4130033846,0.07923,164213.0500110844,4869971.754163826,188979.8301827246,4327131.112072696
8,2.90144,344656.44645417447,0.02978,2.54277,393271.90426188766,0.17737,150047.18984120505,2517940.324814302,176680.9424868196,3254360.843530331


==> data/new/btree-majority-reads-results-latest.csv <==
domains,btree-sequential,btree-sequential-throughput,btree-sequential-sd,btree-batched,btree-batched-throughput,btree-batched-sd,btree-coarse,btree-coarse-throughput,btree-coarse-sd,map-coarse,map-coarse-throughput,map-coarse-sd
1,2.01691,495807.94383487606,0.0338,4.62591,216173.68258353492,0.33251,4.39593,227483.14918572406,0.32977,2.76204,362051.2374911298,0.09003
2,2.01691,436481.0894567993,0.12885,3.80308,262944.7710802823,0.45927,4.5466,219944.57396736025,0.25689,2.47016,404832.0756550183,0.06719
3,2.01691,443677.3755595881,0.0333,2.99449,333946.6820727403,0.05924,4.8966,204223.33864314013,0.26634,2.86178,349432.8704512576,0.24619
4,2.01691,432861.08189298806,0.02449,2.5615,390396.2521959789,0.08593,4.59304,217720.72527128,0.36471,2.72745,366642.8348823993,0.23327
5,2.01691,433401.37734957726,0.01756,2.35266,425050.7935698316,0.12175,4.42308,226086.79924396577,0.10801,2.75196,363377.3746711435,0.20595
6,2.01691,432112.9024591545,0.01504,2.19678,455211.7189704932,0.05924,4.92967,202853.33501025423,0.46752,2.63947,378863.9385937328,0.12212
7,2.01691,429177.1815076136,0.00987,2.05841,485811.8644973548,0.11595,5.24471,190668.31149863385,0.24528,2.79112,358279.1137607842,0.15948
8,2.01691,425217.0733159278,0.02758,2.03535,491315.98987889057,0.07036,5.18773,192762.53775736206,0.11054,2.95168,338790.1127493495,0.22004


==> data/new/btree-majority-reads-results.csv <==
domains,btree-sequential,btree-sequential-throughput,btree-sequential-sd,btree-batched,btree-batched-throughput,btree-batched-sd,btree-coarse,btree-coarse-throughput,btree-coarse-sd,map-coarse,map-coarse-throughput,map-coarse-sd
1,2.17226,460350.0501781555,0.01201,4.73702,211103.18301379346,0.11804,4.55953,219320.85105263043,0.06455,4.03581,247781.73402613107,0.0385
2,2.17226,460350.0501781555,0.01201,3.39791,294298.55411120364,0.14672,4.895,204290.09193054138,0.21829,4.18052,239204.69223924298,0.23065
3,2.17226,460350.0501781555,0.01201,3.03746,329222.442435456,0.10823,5.20449,192141.78526618364,0.40633,4.31101,231964.2032841492,0.22802
4,2.17226,460350.0501781555,0.01201,2.81337,355445.6043819334,0.12834,5.65147,176945.11339527593,0.28512,4.83913,206648.71578155577,0.32315
5,2.17226,460350.0501781555,0.01201,2.70885,369160.34479576204,0.102,5.97646,167323.13108428734,0.48149,5.12348,195179.8387033813,0.28297
6,2.17226,460350.0501781555,0.01201,2.50824,398685.9311708609,0.04735,5.57419,179398.2623484309,0.44291,5.42559,184311.75227026,0.26905
7,2.17226,460350.0501781555,0.01201,2.49046,401532.2470547609,0.10313,5.87903,170096.0872797043,0.25769,5.19574,192465.36585741397,0.28105
8,2.17226,460350.0501781555,0.01201,2.52518,396011.37344664533,0.11327,6.2346,160395.21380682,0.09949,5.37832,185931.66639396688,0.20053


==> data/new/btree-search-results.csv <==
domains,btree-sequential,btree-sequential-throughput,btree-sequential-sd,btree-batched,btree-batched-throughput,btree-batched-sd,btree-coarse-throughput,btree-coarse-sd,map-coarse-throughput,map-coarse-sd
1,2.06242,484867.2918222283,0.01881,3.89826,256524.7058944247,0.06665,242041.66989388893,14281633.818908883,381065.611877053,8226390.259953932
2,2.06242,484867.2918222283,0.01027,3.63144,275372.85484546074,0.23262,213666.53917896497,4941688.08064835,423210.5599498918,13281976.35808208
3,2.06242,484867.2918222283,0.01745,2.85207,350622.5303025522,0.07863,193715.48232249366,2257438.2590636145,357652.5119724179,5153842.189352162
4,2.06242,484867.2918222283,0.03469,2.47143,404624.04356991703,0.08602,220737.39534288243,5882352.94117647,371828.76541695016,3403675.970047651
5,2.06242,484867.2918222283,0.0253,2.17455,459865.25947897264,0.10877,215244.4746743351,4284857.314251435,398926.09096312727,3785011.355034065
6,2.06242,484867.2918222283,0.03311,2.09165,478091.45889608684,0.04014,193728.6172038761,3284395.8353860807,399333.91103639134,9316191.54089808 
7,2.06242,484867.2918222283,0.00643,2.01057,497371.3921922639,0.04591,208010.91641289336,6190417.234121581,373488.30608113663,3917574.238031811
8,2.06242,484867.2918222283,0.02269,2.06088,485229.6106517604,0.12011,196400.75967813842,4940223.298093074,397824.6945700908,5154639.175257732


==> data/new/datalog-final.csv <==
domains,datalog-sequential,datalog-sequential-throughput,datalog-sequential-sd,datalog-coarse,datalog-coarse-throughput,datalog-coarse-sd,datalog-batched,datalog-batched-throughput,datalog-batched-sd,datalog-non-parallel-batched,datalog-non-parallel-batched-throughput,datalog-non-parallel-batched-sd
1,1.7215,58088.87598024978,0.06577,1.73364,57682.10239726817,0.09318,1.77848,56227.790022940935,0.04484,1.71647,58259.101528136234,0.05226
2,1.7215,58485.00444486034,0.07491,2.28386,43785.52100391443,0.05972,1.44655,69129.99896305002,0.06365,1.97578,50612.9224913705,0.15698
3,1.7215,56702.52156113382,0.03932,2.49403,40095.74864777088,0.10557,1.3156,76010.94557616297,0.05989,1.87271,53398.55076333228,0.08685
4,1.7215,58022.47790794153,0.03048,2.69189,37148.62048597825,0.15308,1.27088,78685.63515044693,0.04589,1.91167,52310.28367866839,0.12395
5,1.7215,56602.38522451336,0.03589,2.92238,34218.68477063216,0.20168,1.2556,79643.19847085059,0.05472,1.87373,53369.48226265257,0.08845
6,1.7215,57511.25782871997,0.04292,3.34707,29876.877388282886,0.24579,1.25183,79883.05121302413,0.03802,1.92758,51878.521254630155,0.08631
7,1.7215,57061.99214826988,0.04026,3.54005,28248.188584906995,0.25623,1.21057,82605.71466334042,0.05067,1.90352,52534.2523325208,0.06652
8,1.7215,57341.422296638644,0.07786,3.76628,26551.398196629034,0.19406,1.20331,83104.10451172183,0.0212,1.97344,50672.936598021726,0.09401


==> data/new/rb_50_50_results.csv <==
domains,rbtree-sequential,rbtree-sequential-throughput,rbtree-sequential-sd,rbtree-batched,rbtree-batched-throughput,rbtree-batched-sd,rbtree-coarse-grained,rbtree-coarse-grained-throughput,rbtree-coarse-grained-sd
1,1.19981,833465.2986722897,0,3.02539,330535.89785118616,0.13811,2.65563,376558.48141495616,0.08416
2,1.19981,833465.2986722897,0,2.42243,412808.62604904996,0.24095,4.70469,212553.85583322172,0.11032
3,1.19981,833465.2986722897,0,1.68867,592182.0130635352,0.19271,4.71521,212079.63166009574,0.08945
4,1.19981,833465.2986722897,0,1.53133,653027.107155218,0.02298,4.5833,218183.40497021796,0.09116
5,1.19981,833465.2986722897,0,1.39143,718685.0937524706,0.03594,3.97741,251419.89385052084,0.05681
6,1.19981,833465.2986722897,0,1.29465,772409.531533619,0.02195,3.86354,258829.98493609487,0.05471
7,1.19981,833465.2986722897,0,1.27073,786949.2339049209,0.10727,3.79001,263851.5465658402,0.06528
8,1.19981,833465.2986722897,0,1.23445,810077.362388108,0.07116,3.93179,254337.08310972864,0.07241


==> data/new/rb_90_10_results.csv <==
domains,rbtree-sequential,rbtree-sequential-throughput,rbtree-sequential-sd,rbtree-batched,rbtree-batched-throughput,rbtree-batched-sd,rbtree-coarse-grained,rbtree-coarse-grained-throughput,rbtree-coarse-grained-sd
1,1.46246,683779.3854190883,0,3.28879,304063.19649475947,0.08479,2.96115,337706.6342468298,0.08211
2,1.46246,683779.3854190883,0,2.78359,359248.30883858615,0.38846,5.46869,182859.14908323568,0.16222
3,1.46246,683779.3854190883,0,1.87469,533421.5256922478,0.08627,5.47238,182735.8480222499,0.05677
4,1.46246,683779.3854190883,0,1.54774,646103.3506919767,0.13055,5.14657,194304.1676300915,0.0661
5,1.46246,683779.3854190883,0,1.44835,690440.8464804777,0.07851,4.30828,232111.19054471856,0.08721
6,1.46246,683779.3854190883,0,1.38961,719626.3699887019,0.04365,4.28689,233269.33977778765,0.06555
7,1.46246,683779.3854190883,0,1.35483,738099.9830237004,0.03238,4.37406,228620.5493294559,0.09296
8,1.46246,683779.3854190883,0,1.351,740192.4500370097,0.08232,4.46405,224011.82782450912,0.10725


==> data/new/rb_insert_only_results.csv <==
domains,rbtree-sequential,rbtree-sequential-throughput,rbtree-sequential-sd,rbtree-batched,rbtree-batched-throughput,rbtree-batched-sd,rbtree-coarse-grained,rbtree-coarse-grained-throughput,rbtree-coarse-grained-sd
1,1.51566,659778.5783091194,0,3.43314,291278.538014762,0.06989,3.12241,320265.4359933513,0.07056
2,1.51566,659778.5783091194,0,2.68877,371917.2707223006,0.20194,6.06126,164982.1984207904,0.12971
3,1.51566,659778.5783091194,0,1.92575,519278.20329741656,0.17717,5.73814,174272.49945104163,0.2167
4,1.51566,659778.5783091194,0,1.57592,634549.9771562008,0.07369,5.369,186254.42354255915,0.31632
5,1.51566,659778.5783091194,0,1.53965,649498.2625921476,0.11527,4.57712,218477.99489635404,0.05592
6,1.51566,659778.5783091194,0,1.47014,680207.3271933285,0.09716,4.65601,214776.1710133784,0.11759
7,1.51566,659778.5783091194,0,1.36908,730417.5066467993,0.1285,4.67955,213695.76134457372,0.08578
8,1.51566,659778.5783091194,0,1.40362,712443.5388495461,0.10474,4.68104,213627.740843915,0.06411


==> data/new/rb_search_only_results.csv <==
domains,rbtree-sequential,rbtree-sequential-throughput,rbtree-sequential-sd,rbtree-batched,rbtree-batched-throughput,rbtree-batched-sd,rbtree-coarse-grained,rbtree-coarse-grained-throughput,rbtree-coarse-grained-sd
1,0.87876,1137967.1355091266,0,6.31874,158259.39981705212,0.08245,2.29765,435227.29745609645,0.028
2,0.87876,1137967.1355091266,0,1.86877,535111.3299121882,0.1202,3.33164,300152.4774585489,0.12053
3,0.87876,1137967.1355091266,0,1.43842,695207.2412786251,0.17163,4.1515,240876.7915211369,0.12814
4,0.87876,1137967.1355091266,0,1.3171,759243.7931819907,0.03335,3.83958,260445.1528552602,0.05968
5,0.87876,1137967.1355091266,0,1.30326,767306.6003713764,0.09014,3.45536,289405.4454528616,0.18343
6,0.87876,1137967.1355091266,0,1.32063,757214.3598131195,0.12125,3.12103,320407.04511010787,0.07464
7,0.87876,1137967.1355091266,0,1.19686,835519.6096452384,0.07611,3.24814,307868.50320491113,0.06391
8,0.87876,1137967.1355091266,0,1.11174,899490.888157303,0.07353,3.3386,299526.74773857306,0.06777


==> data/new/skiplist-equal-reads-results-throughput.csv <==
domains,skiplist-sequential-throughput,skiplist-batched-throughput,skiplist-batched-sd-throughput,skiplist-coarse-throughput,skiplist-coarse-sd-throughput,set-coarse-throughput,set-coarse-sd-throughput,skiplist-fine-throughput,skiplist-fine-sd-throughput
1,205079.40674629217,115337.19405367562,3772730.7024824563,123482.70624699011,6706458.319361545,288265.8502977786,15176809.834572772,101889.12629055313,3395931.6738547217
2,205079.40674629217,234327.58527766648,4039424.7859104862,123281.60847980215,2906807.7437358294,295856.237537056,10411244.143675169,199450.3149320473,16636167.027116952
3,205079.40674629217,294042.4067959081,2456579.9493944533,111188.20159755208,1724524.4623794989,278591.88517556863,6500260.010400415,319283.7826188294,11032656.663724625
4,205079.40674629217,326942.693484686,2713630.5663346993,100802.793447012,1954652.0719311961,283683.114613652,2825417.4554290394,445352.9644920081,12137395.314965408
5,205079.40674629217,357288.32453213097,2368770.134546144,104299.1048007835,1686795.762769044,260641.3340666043,3827458.1850193287,557852.0464802325,10219724.067450179
6,205079.40674629217,413380.2933346561,3013500.482160077,105116.87945826964,2793842.3714134046,261363.42846090917,4874006.921089828,631783.778319708,28089887.64044944
7,205079.40674629217,434022.1264480063,4181650.9157815506,106446.73352231177,2512562.8140703514,259782.09477889945,4873056.868573656,712144.1949565948,6940588.561910049
8,205079.40674629217,419579.2459321792,2211753.2568066707,101943.55385423091,3197544.2859883606,249208.14113155447,3307534.563736191,807884.9571820972,10870746.820306554


==> data/new/skiplist-equal-reads-results.csv <==
domains,skiplist-sequential,skiplist-batched,skiplist-batched-sd,skiplist-coarse,skiplist-coarse-sd,set-coarse,set-coarse-sd,skiplist-fine,skiplist-fine-sd
1,4.87616,8.67023,0.26506,8.0983,0.14911,3.46902,0.06589,9.81459,0.29447
2,4.87616,4.26753,0.24756,8.11151,0.34402,3.38002,0.09605,5.01378,0.06011
3,4.87616,3.40087,0.40707,8.99376,0.57987,3.58948,0.15384,3.13201,0.09064
4,4.87616,3.05864,0.36851,9.92036,0.5116,3.52506,0.35393,2.24541,0.08239
5,4.87616,2.79886,0.42216,9.58781,0.59284,3.83669,0.26127,1.79259,0.09785
6,4.87616,2.41908,0.33184,9.51322,0.35793,3.82609,0.20517,1.58282,0.0356
7,4.87616,2.30403,0.23914,9.39437,0.398,3.84938,0.20521,1.40421,0.14408
8,4.87616,2.38334,0.45213,9.80935,0.31274,4.01271,0.30234,1.2378,0.09199


==> data/new/skiplist-insert-results-throughput.csv <==
domains,skiplist-sequential-throughput,skiplist-batched-throughput,skiplist-batched-sd-throughput,skiplist-coarse-throughput,skiplist-coarse-sd-throughput,set-coarse-throughput,set-coarse-sd-throughput,skiplist-fine-throughput,skiplist-fine-sd-throughput
1,194850.87088596742,102119.17716451809,3673769.2872887584,114824.00924103626,6943962.224845497,234560.63275076292,25523226.135783564,88346.24660971278,2450319.7667295584
2,194850.87088596742,236834.93789003757,1253101.4260294228,115250.65865751421,2678810.6080900077,237372.9461305836,11784115.012962526,172661.17489023067,3808363.1655114633
3,194850.87088596742,257449.9581643818,4076807.0447225734,97474.24730386233,2720274.203639727,217566.7766829334,3694672.2825685362,265333.6305069995,8716116.098666435
4,194850.87088596742,311377.09634630114,3551640.858076432,98395.17470063268,1585087.496829825,204389.46821948158,5688282.138794084,357218.1281055651,4786979.415988511
5,194850.87088596742,330284.80458699533,7946598.855689764,93418.04481637281,1317835.5868321867,198382.3899920052,10037137.408411121,461595.2732644018,5158095.631093001
6,194850.87088596742,381136.7785557203,2382767.823103317,90552.15079468567,1269599.4413762458,198316.2946583506,10034115.994380895,536170.0302399896,7046719.7519554645
7,194850.87088596742,360273.37543728185,1891396.0394166934,85091.03038430514,2608174.017370439,190661.4044119049,11153245.59446799,626409.4211976948,10118385.105737124
8,194850.87088596742,353561.7813856793,2856979.6011656476,87335.63433617931,2049390.3063838508,190016.53143823514,4343482.60435217,705248.459032117,11439029.970258523


==> data/new/skiplist-insert-results.csv <==
domains,skiplist-sequential,skiplist-batched,skiplist-batched-sd,skiplist-coarse,skiplist-coarse-sd,set-coarse,set-coarse-sd,skiplist-fine,skiplist-fine-sd
1,5.13213,9.79248,0.2722,8.70898,0.14401,4.26329,0.03918,11.3191,0.40811
2,5.13213,4.22235,0.79802,8.67674,0.3733,4.21278,0.08486,5.79169,0.26258
3,5.13213,3.88425,0.24529,10.25912,0.36761,4.59629,0.27066,3.76884,0.11473
4,5.13213,3.21154,0.28156,10.1631,0.63088,4.89262,0.1758,2.79941,0.2089
5,5.13213,3.02769,0.12584,10.70457,0.75882,5.04077,0.09963,2.1664,0.19387
6,5.13213,2.62373,0.41968,11.04336,0.78765,5.04245,0.09966,1.86508,0.14191
7,5.13213,2.77567,0.52871,11.75212,0.38341,5.2449,0.08966,1.5964,0.09883
8,5.13213,2.82836,0.35002,11.45008,0.48795,5.2627,0.23023,1.41794,0.08742


==> data/new/skiplist-majority-reads-results-throughput.csv <==
domains,skiplist-sequential-throughput,skiplist-batched-throughput,skiplist-batched-sd-throughput,skiplist-coarse-throughput,skiplist-coarse-sd-throughput,set-coarse-throughput,set-coarse-sd-throughput,skiplist-fine-throughput,skiplist-fine-sd-throughput
1,195312.1185310185,111134.44934547365,11100011.1000111,122207.40796865625,3952881.6507233777,249455.56323324345,9609840.476648089,88205.20057862611,2938065.577623693
2,195312.1185310185,245079.41798539818,3232062.0555914673,117879.76735249117,1980707.9050052487,253689.2763006015,8330556.481172943,176913.4963768116,4266211.604095563
3,195312.1185310185,273140.45975002187,6209637.357178342,104503.69107036862,2527167.0457417234,223267.11230782286,2901915.264074289,263948.3505867572,5585656.035301346
4,195312.1185310185,297893.00279125746,7915149.59632737,97384.63815763846,1328268.2039157348,212966.68988003588,6791632.708503123,376954.5091298382,10069479.40791461
5,195312.1185310185,352096.5589603293,4661570.016781652,95457.64782809987,2243259.006684912,219562.10533711564,6750371.270419873,441664.90000706667,4864286.409183772
6,195312.1185310185,395022.71380604384,3424188.467333242,98571.50179597276,1348126.7778421883,211905.7104350848,4637788.702346721,577874.3470019879,12433171.702101206
7,195312.1185310185,373489.70102149434,2395152.211923068,93376.52308781222,1905306.2779841858,208471.01106355657,3263707.5718015665,640586.2645493156,10705491.917353602
8,195312.1185310185,343305.20519352116,3157263.284185268,90341.01021124439,2972121.5003269333,194939.37385473115,3851931.7437695004,712539.9913070122,8083420.903726457


==> data/new/skiplist-majority-reads-results.csv <==
domains,skiplist-sequential-throughput,skiplist-sequential-sd,skiplist-batched,skiplist-batched-throughput,skiplist-batched-sd,skiplist-coarse,skiplist-coarse-throughput,skiplist-coarse-sd,set-coarse,set-coarse-throughput,set-coarse-sd,skiplist-fine-throughput
1,217034.6126800302,0.10785,7.97394,125408.51824819349,0.07302,7.68984,130041.71738293645,0.09203,2.78113,359566.0756598936,0.0319,88124.28343942028
2,217034.6126800302,0.06937,4.35519,229611.10766694447,0.32259,7.66438,130473.69780725903,0.39157,2.38662,419002.6061962105,0.15312,176836.22313194635
3,217034.6126800302,0.05104,3.62968,275506.38072777767,0.40007,9.15258,109258.81008415113,0.12514,2.75087,363521.3586974303,0.27962,265626.82618443004
4,217034.6126800302,0.03595,3.01828,331314.5235034523,0.29235,8.99794,111136.54903233406,0.52229,2.85992,349660.13035329664,0.25897,377217.5677765665
5,217034.6126800302,0.05068,2.5189,396998.6899043233,0.30722,9.19855,108712.78625435532,0.49873,2.87523,347798.2630954741,0.25992,476478.63231573376
6,217034.6126800302,0.03762,2.19655,455259.3840340534,0.293,9.2308,108332.97222342592,0.39844,2.6855,372370.1359150996,0.24308,568812.0360626831
7,217034.6126800302,0.0336,2.30958,432979.1563834117,0.28686,9.62934,103849.27731287919,0.44977,2.68669,372205.20417316473,0.20353,649114.6076751312
8,217034.6126800302,0.1437,2.15657,463699.3002777559,0.29858,9.62881,103854.99350387017,0.32486,2.85953,349707.8191171276,0.14111,701729.7638679345


==> data/new/skiplist-search-results-throughput.csv <==
domains,skiplist-sequential-throughput,skiplist-batched-throughput,skiplist-batched-sd-throughput,skiplist-coarse-throughput,skiplist-coarse-sd-throughput,set-coarse-throughput,set-coarse-sd-throughput,
1,241323.8058694776,132348.6593080812,6294850.812035754,132268.3089099901,18632383.08179616,400145.6530176985 
2,241323.8058694776,255495.06000301483,16986580.601324953,138437.62070030055,3731482.518004403,460891.0868272719 
3,241323.8058694776,313964.84221696854,3569134.1280605327,110014.02678841552,1746023.4316344527,421347.13104738476
4,241323.8058694776,413790.8204644388,4082965.8664053567,112965.75781948975,1682566.924099406,412691.0759681733 
5,241323.8058694776,465926.7749480492,11168192.986374805,110797.30851178164,1855115.4809386884,422522.11903293134
6,241323.8058694776,498357.91068429523,7518231.711901361,107864.8582763627,1941898.3998757186,430070.531567177  
7,241323.8058694776,521621.19868551457,8046994.44757383,105837.12935837299,3618730.5493232976,445012.08207802847
8,241323.8058694776,544834.4248182977,4864049.807870032,98429.6533110751,1591140.529531568,422233.1064534108 


==> data/new/skiplist-search-results.csv <==
domains,skiplist-sequential,skiplist-batched,skiplist-batched-sd,skiplist-coarse,skiplist-coarse-sd,set-coarse,set-coarse-sd,skiplist-fine,skiplist-fine-sd
1,4.14381,7.5558,0.15886,7.36032,0.07594,2.53762,0.10879,8.06074,0.22918
2,4.14381,3.91397,0.05887,7.31325,0.24342,2.14394,0.1024,3.84498,0.15562
3,4.14381,3.18507,0.28018,8.46253,0.52564,2.35723,0.22218,2.46458,0.13786
4,4.14381,2.41668,0.24492,8.39899,0.79934,2.44214,0.29893,1.82616,0.04468
5,4.14381,2.14626,0.08954,8.51407,0.52035,2.41557,0.11389,1.43838,0.07877
6,4.14381,2.00659,0.13301,8.94667,0.72802,2.27416,0.11098,1.19167,0.05291
7,4.14381,1.9171,0.12427,9.36949,0.48042,2.25034,0.16168,1.03941,0.04613
8,4.14381,1.83542,0.20559,9.53914,0.39658,2.21241,0.22016,0.92918,0.05916


==> data/new/treap_50_50_results.csv <==
domains,treap-sequential,treap-sequential-throughput,treap-sequential-sd,treap-batched,treap-batched-throughput,treap-batched-sd,treap-coarse-grained,treap-coarse-grained-throughput,treap-coarse-grained-sd
1,1.59983,625066.4133064138,0,3.30285,302768.82086682715,0.10556,3.24943,307746.2816555519,0.04696
2,1.59983,625066.4133064138,0,2.16095,462759.434507971,0.19663,6.03972,165570.5893650699,0.11738
3,1.59983,625066.4133064138,0,1.80206,554920.479895231,0.18275,6.15338,162512.31030750577,0.16681
4,1.59983,625066.4133064138,0,1.50837,662967.3090819892,0.11241,5.63987,177309.05144976746,0.0967
5,1.59983,625066.4133064138,0,1.43233,698163.1327976094,0.06629,4.94475,202234.6933616462,0.10945
6,1.59983,625066.4133064138,0,1.30394,766906.4527508934,0.06752,4.9305,202819.18669506133,0.12884
7,1.59983,625066.4133064138,0,1.28671,777175.8982210443,0.05661,4.8852,204699.90993203962,0.06129
8,1.59983,625066.4133064138,0,1.40922,709612.4097018209,0.13641,5.06151,197569.50001086632,0.05774


==> data/new/treap_90_10_results.csv <==
domains,treap-sequential,treap-sequential-throughput,treap-sequential-sd,treap-batched,treap-batched-throughput,treap-batched-sd,treap-coarse-grained,treap-coarse-grained-throughput,treap-coarse-grained-sd
1,1.76205,567520.7854487671,0,3.44986,289866.83517592016,0.06619,3.44595,290195.73702462314,0.02826
2,1.76205,567520.7854487671,0,2.81652,355048.0735091531,0.37972,6.4997,153853.25476560456,0.23987
3,1.76205,567520.7854487671,0,1.89546,527576.4194443566,0.08164,6.58569,151844.37773414783,0.30068
4,1.76205,567520.7854487671,0,1.65577,603948.6160517463,0.17027,6.38062,156724.58162372935,0.1818
5,1.76205,567520.7854487671,0,1.53079,653257.4683660071,0.15195,5.441,183789.7445322551,0.14098
6,1.76205,567520.7854487671,0,1.3999,714336.7383384528,0.10769,5.62151,177888.14749062085,0.10004
7,1.76205,567520.7854487671,0,1.32498,754728.3732584643,0.06527,5.47633,182604.04321872495,0.05306
8,1.76205,567520.7854487671,0,1.27472,784486.0047696749,0.07897,5.5749,179375.41480564672,0.15175


==> data/new/treap_insert_only_results.csv <==
domains,treap-sequential,treap-sequential-throughput,treap-sequential-sd,treap-batched,treap-batched-throughput,treap-batched-sd,treap-coarse-grained,treap-coarse-grained-throughput,treap-coarse-grained-sd
1,1.83524,544887.8620779844,0,3.45511,289426.385845892,0.03832,3.50748,285104.9756520351,0.06032
2,1.83524,544887.8620779844,0,2.56234,390268.2704090792,0.25181,6.42887,155548.33119972874,0.16832
3,1.83524,544887.8620779844,0,1.9438,514456.2197756971,0.13845,6.85237,145934.91011139212,0.19706
4,1.83524,544887.8620779844,0,1.60445,623266.5399358036,0.1721,6.10431,163818.67893340933,0.18106
5,1.83524,544887.8620779844,0,1.50435,664738.9237876823,0.10251,5.60412,178440.1476056901,0.07515
6,1.83524,544887.8620779844,0,1.41704,705696.3811889573,0.05058,5.73941,174233.93693776886,0.12025
7,1.83524,544887.8620779844,0,1.39463,717036.0597434444,0.08553,5.66921,176391.41961578422,0.07617
8,1.83524,544887.8620779844,0,1.40315,712682.1793821047,0.20342,5.76575,173437.97424446084,0.18206


==> data/new/treap_search_only_results.csv <==
domains,treap-sequential,treap-sequential-throughput,treap-sequential-sd,treap-batched,treap-batched-throughput,treap-batched-sd,treap-coarse-grained,treap-coarse-grained-throughput,treap-coarse-grained-sd
1,1.29023,775055.6102400348,0,6.93816,144130.4322759925,0.05371,2.79761,357447.96451256605,0.07174
2,1.29023,775055.6102400348,0,2.14843,465456.17031972186,0.14796,5.25053,190456.96339226706,0.2713
3,1.29023,775055.6102400348,0,1.61397,619590.2030397096,0.13093,5.24934,190500.1390651015,0.11654
4,1.29023,775055.6102400348,0,1.49023,671037.3566496447,0.09681,5.07946,196871.32096718941,0.11009
5,1.29023,775055.6102400348,0,1.36358,733363.6456973555,0.04796,4.31161,231931.9233418607,0.09235
6,1.29023,775055.6102400348,0,1.25968,793852.406960498,0.03122,4.39492,227535.42726602533,0.08159
7,1.29023,775055.6102400348,0,1.21643,822077.7192275758,0.07947,4.40448,227041.55768671897,0.06949
8,1.29023,775055.6102400348,0,1.21297,824422.6980057214,0.07216,4.40548,226990.02151865404,0.07937


==> data/new/veb_50_50_results.csv <==
domains,vebtree-sequential,vebtree-sequential-throughput,vebtree-sequential-sd,vebtree-batched,vebtree-batched-throughput,vebtree-batched-sd,vebtree-coarse-grained,vebtree-coarse-grained-throughput,vebtree-coarse-grained-sd
1,0.66845,747999.1024010772,0,3.14458,159003.7461282588,0.03842,1.29129,387209.6895352709,0.03951
2,0.66845,747999.1024010772,0,1.03868,481380.21334771055,0.0784,2.10716,237286.20512917862,0.16858
3,0.66845,747999.1024010772,0,0.72005,694396.2224845497,0.05179,2.39319,208926.16131606765,0.05665
4,0.66845,747999.1024010772,0,0.71491,699388.7342462688,0.04013,2.14697,232886.3468050322,0.07021
5,0.66845,747999.1024010772,0,0.61519,812757.0344121328,0.03754,1.82996,273230.0159566329,0.03338
6,0.66845,747999.1024010772,0,0.60318,828939.9515899067,0.015,1.82193,274434.2537858205,0.02286
7,0.66845,747999.1024010772,0,0.58411,856003.1500915923,0.04267,1.89232,264225.92373382935,0.0205
8,0.66845,747999.1024010772,0,0.54291,920962.9588697943,0.03271,1.87362,266863.07789199514,0.02276


==> data/new/veb_90_10_results.csv <==
domains,vebtree-sequential,vebtree-sequential-throughput,vebtree-sequential-sd,vebtree-batched,vebtree-batched-throughput,vebtree-batched-sd,vebtree-coarse-grained,vebtree-coarse-grained-throughput,vebtree-coarse-grained-sd
1,1.18392,844651.6656530846,0,6.79816,147098.62668722126,0.19512,2.66041,375881.9129382313,0.04902
2,1.18392,844651.6656530846,0,2.07344,482290.3001774828,0.29602,4.39006,227787.3195354961,0.35895
3,1.18392,844651.6656530846,0,1.55381,643579.3308062119,0.10839,4.65539,214804.7746805316,0.14262
4,1.18392,844651.6656530846,0,1.3899,719476.2213108857,0.14415,4.45082,224677.6998395801,0.0886
5,1.18392,844651.6656530846,0,1.21676,821854.7618264899,0.07997,3.63946,274766.03671973315,0.05638
6,1.18392,844651.6656530846,0,1.24757,801558.22919756,0.02543,3.71797,268963.9776544727,0.08229
7,1.18392,844651.6656530846,0,1.21153,825402.5901133277,0.14282,3.70277,270068.08416401775,0.04229
8,1.18392,844651.6656530846,0,1.05719,945903.763751076,0.03795,3.86009,259061.31722317354,0.05775


==> data/new/veb_insert_only_results.csv <==
domains,vebtree-sequential,vebtree-sequential-throughput,vebtree-sequential-sd,vebtree-batched,vebtree-batched-throughput,vebtree-batched-sd,vebtree-coarse-grained,vebtree-coarse-grained-throughput,vebtree-coarse-grained-sd
1,1.08756,919489.4994299165,0,6.59289,151678.55068111254,0.14037,2.61145,382929.02410538204,0.04529
2,1.08756,919489.4994299165,0,2.3636,423083.43205280084,0.37278,3.92839,254557.2104602649,0.26302
3,1.08756,919489.4994299165,0,1.55686,642318.5129041789,0.1063,4.51745,221363.8225104871,0.18195
4,1.08756,919489.4994299165,0,1.43648,696146.1349966585,0.11965,4.28129,233574.460034242,0.10786
5,1.08756,919489.4994299165,0,1.28907,775753.0622852134,0.07084,3.56757,280302.83918745816,0.08156
6,1.08756,919489.4994299165,0,1.15031,869330.8760247239,0.06108,3.68075,271683.7601032398,0.10735
7,1.08756,919489.4994299165,0,1.12176,891456.2829838824,0.07229,3.71159,269426.31055693113,0.07786
8,1.08756,919489.4994299165,0,1.09773,910970.8216045839,0.1067,3.66296,273003.25419879006,0.13396


==> data/new/veb_search_only_results.csv <==
domains,vebtree-sequential,vebtree-sequential-throughput,vebtree-sequential-sd,vebtree-batched,vebtree-batched-throughput,vebtree-batched-sd,vebtree-coarse-grained,vebtree-coarse-grained-throughput,vebtree-coarse-grained-sd
1,1.01209,988054.4220375658,0,6.6629,150084.79791081962,0.18389,2.45352,407577.6843066288,0.0251
2,1.01209,988054.4220375658,0,1.89388,528016.5585992776,0.12255,3.8089,262542.9914148442,0.14984
3,1.01209,988054.4220375658,0,1.63837,610362.7385755354,0.07345,4.5857,218069.2151688946,0.10242
4,1.01209,988054.4220375658,0,1.34254,744856.7640442742,0.04201,3.99766,250146.3356063297,0.06227
5,1.01209,988054.4220375658,0,1.26993,787444.9772822123,0.11287,3.5538,281388.9357870449,0.10062
6,1.01209,988054.4220375658,0,1.19141,839341.6204329324,0.12048,3.53234,283098.45598102105,0.04603
7,1.01209,988054.4220375658,0,1.20931,826917.8291753147,0.11741,3.53009,283278.8965720421,0.07382
8,1.01209,988054.4220375658,0,1.10984,901030.7792114179,0.12091,3.65836,273346.5268590297,0.05198


==> data/skiplist-equal-reads-results-throughput.csv <==
domains,skiplist-sequential,skiplist-batched,skiplist-batched-sd,skiplist-coarse,skiplist-coarse-sd,set-coarse,skiplist-fine
1,199812.97505534822,113108.3532781063,24906600.249066003,118296.71655633526,10912265.386294195,277554.192456077,99095.45667150253
2,199812.97505534822,231842.66229565965,2478806.206930742,122384.79001829654,3343251.6465514363,302718.4113337773,204240.44001560396
3,199812.97505534822,257668.8697355029,1845188.6705415628,106397.01407419702,3357845.606259024,269141.33149599517,312592.80098779325
4,199812.97505534822,336644.7959764214,5534953.229645209,101055.52495818828,4880191.303499097,286894.65228368144,431123.68076153693
5,199812.97505534822,384791.500725332,3349410.50375134,99089.85963921381,2261982.8541699653,254557.85845564838,518059.5561265723
6,199812.97505534822,384058.4997906881,3537193.590605214,93193.25765419523,6508721.687060662,256205.2921765152,624543.3027098934
7,199812.97505534822,345536.53184982983,2477946.2781246905,91240.4596694358,1786288.4498588832,237637.50300017346,723803.7333796567
8,199812.97505534822,379535.44861090026,17012589.31609391,93824.38514534805,2337814.1437755697,233239.4155953203,783165.0833679232


==> data/skiplist-insert-results-throughput.csv <==
domains,skiplist-sequential,skiplist-batched,skiplist-batched-sd,skiplist-coarse,skiplist-coarse-sd,set-coarse
1,156676.45372247585,96255.93297506875,6944444.444444445,106650.05769768122,9724788.485850433,229528.8919492741
2,156676.45372247585,260107.78866762386,4581061.890146135,116828.2986178044,3344146.072300438,243406.7204595519
3,156676.45372247585,271999.30368178256,1997602.876548142,96054.92805005614,1858252.4993496118,207922.2537108924
4,156676.45372247585,300235.3845414805,2166283.9565010183,96261.39975626614,2617526.9605276934,199587.25355963866
5,156676.45372247585,352312.4024535036,3312464.8050614465,93165.04000506818,4209285.684219388,199247.24391249858
6,156676.45372247585,361410.0775586027,7336218.912772357,94439.58605240642,2767246.866092924,193280.41315621117
7,156676.45372247585,348817.3348262715,2560294.945977777,84410.19641408604,3272465.4754892336,189390.71114318125
8,156676.45372247585,359586.7628920844,2939101.8104867153,84745.25998574586,1746206.366668413,194967.11879541518


==> data/skiplist-majority-reads-finegrained-results-throughput.csv <==
domains,skiplist-sequential,skiplist-batched,skiplist-batched-sd,skiplist-coarse,skiplist-coarse-sd,set-coarse,set-coarse-sd,skiplist-fine,skiplist-fine-sd
1,180213.9500014417,100897.58491540747,4975124.378109452,113025.38437107591,3432062.3262518444,241290.61524281075,16471750.947125679,88124.28343942028,2762125.7319633192
2,180213.9500014417,245572.33087433572,2335193.704317773,117257.90054419392,2824619.3825382027,251106.7530139088,6121449.559255632,176836.22313194635,6655131.10608279
3,180213.9500014417,283229.15221017867,2080472.6833936672,94399.7356807401,2294946.5277459035,228662.89372892017,4781028.877414419,265626.82618443004,7765180.928715639
4,180213.9500014417,318381.0958040555,2157823.187967978,98291.30397175501,2100134.4086021506,216480.67368785653,4702120.656416044,377217.5677765665,10803802.9386344
5,180213.9500014417,333546.8032874373,6608075.06773277,95820.13410985969,1707708.5966050753,210855.69457974352,2541166.9038422443,476478.63231573376,27839643.652561247
6,180213.9500014417,361760.4711568376,3023614.4286880535,92721.5442216861,3247385.8543872186,194383.10577551086,5012531.328320802,568812.0360626831,6324310.650139134
7,180213.9500014417,350824.26160263544,2535239.833688267,89012.3193049918,2870511.238051497,193551.63376934067,6615069.127472382,649114.6076751312,9731413.001167769
8,180213.9500014417,372108.25373317604,3288067.602669911,85389.8773715971,3402054.841124039,196509.21038669083,4325633.705337832,701729.7638679345,29044437.99012489


==> data/skiplist-majority-reads-results-throughput.csv <==
domains,skiplist-sequential,skiplist-batched,skiplist-batched-sd,skiplist-coarse,skiplist-coarse-sd,set-coarse
1,194285.6698775612,104649.47136319541,2779090.125892783,114796.59191877912,3745458.631409416,237873.22308702354
2,194285.6698775612,250044.38287796086,2235636.03845294,115108.57616446713,2230549.607423269,254355.1968582046
3,194285.6698775612,302871.52492784086,3023705.853894533,101911.65889760121,1290722.2881924724,228731.40985466403
4,194285.6698775612,318560.61571395805,4966476.285075739,98387.04282000878,1875222.6826935697,224501.15842597748
5,194285.6698775612,341293.43385562603,2727768.6852154937,95136.79720069488,3758691.975192633,201533.6712381221
6,194285.6698775612,340438.28024198354,2110550.6426626705,92087.47573495015,2761286.759629987,193343.19383621897
7,194285.6698775612,372622.6673821022,1887647.2364844459,90710.846477335,1691646.6488479886,203738.18827853454
8,194285.6698775612,324095.53039854026,2615678.376186864,82708.74446471728,2816663.3805593895,207046.19614728438


==> data/skiplist-search-results-throughput.csv <==
domains,skiplist-sequential,skiplist-batched,skiplist-batched-sd,skiplist-coarse,skiplist-coarse-sd,set-coarse
1,237758.97896784073,127112.12687824057,8566778.034781119,132268.3089099901,18632383.08179616,400145.6530176985
2,237758.97896784073,247056.3239007229,3237608.0551688415,138437.62070030055,3731482.518004403,460891.0868272719
3,237758.97896784073,300105.6371842889,4559547.692868868,110014.02678841552,1746023.4316344527,421347.13104738476
4,237758.97896784073,386959.46599593695,4100041.000410004,112965.75781948975,1682566.924099406,412691.0759681733
5,237758.97896784073,411067.58362142317,4175888.420261411,110797.30851178164,1855115.4809386884,422522.11903293134
6,237758.97896784073,503631.18081366655,13125082.031762699,107864.8582763627,1941898.3998757186,430070.531567177
7,237758.97896784073,532214.9722715999,8525149.190110827,105837.12935837299,3618730.5493232976,445012.08207802847
8,237758.97896784073,513023.09116933355,4836525.440123815,98429.6533110751,1591140.529531568,422233.1064534108


==> data/unused/btree-equal-reads-results.csv <==
domains,btree-sequential,btree-batched,btree-batched-sd,btree-coarse,btree-coarse-sd,map-coarse,map-coarse-sd
1,2.07021,4.417,0.03988,4.19692,0.12613,3.49151,0.10406
2,2.07021,3.38736,0.17998,4.5198,0.26738,3.35321,0.04658
3,2.07021,2.97181,0.10714,4.72594,0.23517,3.73253,0.29231
4,2.07021,2.59783,0.08869,5.20288,0.40036,3.83665,0.20823
5,2.07021,2.45345,0.10225,5.35841,0.19662,3.93135,0.4647
6,2.07021,2.33245,0.06271,5.37219,0.23344,4.12572,0.2315
7,2.07021,2.32841,0.11236,5.45461,0.0949,4.26266,0.27302
8,2.07021,2.34252,0.12201,5.67355,0.14871,4.30665,0.20849


==> data/unused/btree-insert-results.csv <==
domains,btree-sequential,btree-batched,btree-batched-sd,btree-coarse,btree-coarse-sd,map-coarse,map-coarse-sd
1,2.90144,4.9863,0.06435,5.00016,0.16042,4.87848,0.32984
2,2.90144,3.36338,0.11682,5.31823,0.38739,4.16154,0.04421
3,2.90144,3.0211,0.19718,5.54575,0.28781,4.95203,0.2329
4,2.90144,2.97109,0.15143,6.30514,0.14796,5.14915,0.30696
5,2.90144,2.74716,0.15679,6.49805,0.31872,5.55441,0.16822
6,2.90144,2.58146,0.09001,6.05091,0.20632,5.09116,0.22864
7,2.90144,2.63523,0.11407,6.08965,0.20534,5.29157,0.2311
8,2.90144,2.59796,0.05303,6.66457,0.39715,5.65992,0.30728


==> data/unused/btree-majority-reads-results.csv <==
domains,btree-sequential,btree-batched,btree-batched-sd,btree-coarse,btree-coarse-sd,map-coarse,map-coarse-sd
1,1.99932,4.338,0.11921,4.03921,0.03905,2.77217,0.05392
2,1.99932,3.90061,0.20305,4.44162,0.17231,2.44506,0.02694
3,1.99932,2.95345,0.14183,4.93611,0.0942,2.73084,0.15931
4,1.99932,2.49889,0.06679,4.77892,0.20884,2.90335,0.14462
5,1.99932,2.24707,0.05168,4.95882,0.25896,2.79308,0.10137
6,1.99932,2.19404,0.11373,4.86635,0.10392,2.78664,0.10928
7,1.99932,2.08506,0.05944,5.11916,0.31595,2.70812,0.16875
8,1.99932,2.06165,0.08921,5.33718,0.27447,2.76026,0.06574


==> data/unused/btree-search-results.csv <==
domains,btree-sequential,btree-batched,btree-batched-sd,btree-coarse,btree-coarse-sd,map-coarse,map-coarse-sd
1,2.06242,4.54334,0.30494,4.13152,0.07002,2.62422,0.12156
2,2.06242,3.89762,0.29062,4.68019,0.20236,2.36289,0.07529
3,2.06242,3.04332,0.12172,5.16221,0.44298,2.79601,0.19403
4,2.06242,2.50082,0.14918,4.53027,0.17,2.68941,0.2938
5,2.06242,2.25805,0.11024,4.64588,0.23338,2.50673,0.2642
6,2.06242,2.11177,0.07899,5.16186,0.30447,2.50417,0.10734
7,2.06242,2.07972,0.04351,4.80744,0.16154,2.67746,0.25526
8,2.06242,1.98079,0.13172,5.09163,0.20242,2.51367,0.194


==> data/unused/data-log-majority-reads-results-throughput.csv <==
domains,datalog-coarse,datalog-coarse-sd,datalog-batched,datalog-batched-sd
1,283286.11898016994,1219512.1951219512,343642.61168384884,917431.1926605505
2,327868.8524590164,1369863.0136986303,326797.38562091504,1666666.6666666667
3,338983.05084745766,2127659.574468085,349650.34965034964,1666666.6666666667
4,303951.36778115504,2000000.0,352112.676056338,2040816.3265306123
5,280898.8764044944,2000000.0,355871.88612099644,2325581.395348837
6,272479.5640326975,2500000.0,364963.50364963507,2380952.380952381
7,252525.25252525252,1315789.4736842106,350877.1929824561,3124999.9999999995
8,248756.21890547263,1428571.4285714286,335570.4697986577,2631578.947368421


==> data/unused/data-log-majority-reads-results.csv <==
domains,datalog-coarse,datalog-coarse-sd,datalog-batched,datalog-batched-sd
1,0.00353,0.00082,0.00291,0.00109
2,0.00305,0.00073,0.00306,0.0006
3,0.00295,0.00047,0.00286,0.0006
4,0.00329,0.0005,0.00284,0.00049
5,0.00356,0.0005,0.00281,0.00043
6,0.00367,0.0004,0.00274,0.00042
7,0.00396,0.00076,0.00285,0.00032
8,0.00402,0.0007,0.00298,0.00038


==> data/unused/datalog-majority-reads-50000-results.csv <==
domains,datalog-coarse,datalog-coarse-sd,datalog-batched,datalog-batched-sd,datalog-non-parallel-batched,datalog-non-parallel-batched-sd
1,0.94668,0.13227,0.96651,0.04492,0.95363,0.05612
2,1.12439,0.024,0.74423,0.01966,0.94812,0.02553
3,1.2649,0.05809,0.70249,0.03766,0.99077,0.03534
4,1.35541,0.09667,0.63304,0.01805,0.96676,0.02668
5,1.4365,0.12656,0.6248,0.01642,0.99264,0.03035
6,1.50474,0.10274,0.61444,0.01479,0.95414,0.04128
7,1.63728,0.12486,0.61275,0.02428,0.98462,0.03536
8,1.76201,0.08193,0.60537,0.0195,0.9936,0.02583


==> data/unused/skiplist-equal-reads-results.csv <==
domains,skiplist-sequential,skiplist-batched,skiplist-batched-sd,skiplist-coarse,skiplist-coarse-sd,set-coarse,set-coarse-sd,skiplist-fine,skiplist-fine-sd
1,5.00468,8.84108,0.04015,8.45332,0.09164,3.6029,0.01185,10.09128,0.14366
2,5.00468,4.31327,0.40342,8.17095,0.29911,3.3034,0.04754,4.89619,0.2371
3,5.00468,3.88095,0.54195,9.39876,0.29781,3.71552,0.29435,3.19905,0.12804
4,5.00468,2.97049,0.18067,9.89555,0.20491,3.4856,0.14284,2.31952,0.10075
5,5.00468,2.59881,0.29856,10.09185,0.44209,3.92838,0.24693,1.93028,0.14685
6,5.00468,2.60377,0.28271,10.73039,0.15364,3.90312,0.21343,1.60117,0.07449
7,5.00468,2.89405,0.40356,10.96005,0.55982,4.20809,0.05633,1.38159,0.09999
8,5.00468,2.6348,0.05878,10.65821,0.42775,4.28744,0.18692,1.27687,0.08014


==> data/unused/skiplist-insert-results.csv <==
domains,skiplist-sequential,skiplist-batched,skiplist-batched-sd,skiplist-coarse,skiplist-coarse-sd,set-coarse
1,6.38258,10.38897,0.144,9.37646,0.10283,4.35675
2,6.38258,3.84456,0.21829,8.55957,0.29903,4.10835
3,6.38258,3.67648,0.5006,10.41071,0.53814,4.80949
4,6.38258,3.33072,0.46162,10.38838,0.38204,5.01034
5,6.38258,2.83839,0.30189,10.73364,0.23757,5.01889
6,6.38258,2.76694,0.13631,10.58878,0.36137,5.17383
7,6.38258,2.86683,0.39058,11.84691,0.30558,5.28009
8,6.38258,2.78097,0.34024,11.80007,0.57267,5.12907


==> data/unused/skiplist-majority-reads-finegrained-results.csv <==
domains,skiplist-sequential,skiplist-batched,skiplist-batched-sd,skiplist-coarse,skiplist-coarse-sd,set-coarse,set-coarse-sd,skiplist-fine,skiplist-fine-sd
1,5.54896,9.91104,0.201,8.84757,0.29137,4.14438,0.06071,11.34761,0.36204
2,5.54896,4.07212,0.42823,8.52821,0.35403,3.98237,0.16336,5.65495,0.15026
3,5.54896,3.53071,0.48066,10.59325,0.43574,4.37325,0.20916,3.76468,0.12878
4,5.54896,3.14089,0.46343,10.17384,0.47616,4.61935,0.21267,2.65099,0.09256
5,5.54896,2.99808,0.15133,10.43622,0.58558,4.74258,0.39352,2.09873,0.03592
6,5.54896,2.76426,0.33073,10.78498,0.30794,5.14448,0.1995,1.75805,0.15812
7,5.54896,2.85043,0.39444,11.2344,0.34837,5.16658,0.15117,1.54056,0.10276
8,5.54896,2.68739,0.30413,11.71099,0.29394,5.08882,0.23118,1.42505,0.03443


==> data/unused/skiplist-majority-reads-results.csv <==
domains,skiplist-sequential,skiplist-batched,skiplist-batched-sd,skiplist-coarse,skiplist-coarse-sd,set-coarse
1,5.14706,9.55571,0.35983,8.71106,0.26699,4.20392
2,5.14706,3.99929,0.4473,8.68745,0.44832,3.93151
3,5.14706,3.30173,0.33072,9.81242,0.77476,4.37194
4,5.14706,3.13912,0.20135,10.16394,0.53327,4.45432
5,5.14706,2.93003,0.3666,10.51118,0.26605,4.96195
6,5.14706,2.93739,0.47381,10.85924,0.36215,5.17215
7,5.14706,2.68368,0.52976,11.02404,0.59114,4.90826
8,5.14706,3.08551,0.38231,12.09062,0.35503,4.82984


==> data/unused/skiplist-search-results.csv <==
domains,skiplist-sequential,skiplist-batched,skiplist-batched-sd,skiplist-coarse,skiplist-coarse-sd,set-coarse
1,4.20594,7.86707,0.11673,7.56039,0.05367,2.49909
2,4.20594,4.04766,0.30887,7.22347,0.26799,2.16971
3,4.20594,3.33216,0.21932,9.08975,0.57273,2.37334
4,4.20594,2.58425,0.2439,8.85224,0.59433,2.42312
5,4.20594,2.43269,0.23947,9.02549,0.53905,2.36674
6,4.20594,1.98558,0.07619,9.27086,0.51496,2.3252
7,4.20594,1.87894,0.1173,9.44848,0.27634,2.24713
8,4.20594,1.94923,0.20676,10.15954,0.62848,2.36836

